On the automorphisms of Mukai varieties

Mukai varieties are Fano varieties of Picard number one and coindex three. In genus seven to ten they are linear sections of some special homogeneous varieties. We describe the generic automorphism groups of these varieties. When they are expected to be trivial for dimensional reasons, we show they are indeed trivial, up to three interesting and unexpected exceptions in genera 7, 8, 9, and codimension 4, 3, 2 respectively. We conclude in particular that a generic prime Fano threefold of genus g has no automorphisms for 7 $\le$ g $\le$ 10. In the Appendix by Y. Prokhorov, the latter statement is extended to g = 12.

==> g07_output.txt <==

loading toolkit for nilpotent elements
OK toolkit loaded

************************************************************
genus 7
unipotent case

group Spin(10) :  dim = 45
representation half-spin :  dim = 16

****************************************

list of non-trivial nilpotent orbits
orb.dim 40 , blocks [5, 11]
orb.dim 38 , blocks [2, 6, 8]
orb.dim 36 , blocks [1, 3, 5, 7]
orb.dim 36 , blocks [1, 1, 7, 7]
orb.dim 34 , blocks [3, 3, 5, 5]
orb.dim 32 , blocks [3, 4, 4, 5]
orb.dim 32 , blocks [1, 1, 1, 4, 4, 5]
orb.dim 30 , blocks [2, 2, 2, 2, 4, 4]
orb.dim 28 , blocks [4, 4, 4, 4]
orb.dim 28 , blocks [1, 1, 2, 2, 3, 3, 4]
orb.dim 26 , blocks [1, 1, 1, 1, 3, 3, 3, 3]
orb.dim 24 , blocks [1, 1, 2, 2, 2, 2, 3, 3]
orb.dim 20 , blocks [1, 1, 1, 1, 1, 2, 2, 2, 2, 3]
orb.dim 16 , blocks [2, 2, 2, 2, 2, 2, 2, 2]
orb.dim 14 , blocks [1, 1, 1, 1, 1, 1, 1, 1, 2, 2, 2, 2]

****************************************
dimensions for which it is plausible that the general F has trivial stabilizer

dim(F) = 4 , corresp. Grass. has dim = 48
dim(F) = 5 , corresp. Grass. has dim = 55
dim(F) = 6 , corresp. Grass. has dim = 60
dim(F) = 7 , corresp. Grass. has dim = 63
dim(F) = 8 , corresp. Grass. has dim = 64
dim(F) = 9 , corresp. Grass. has dim = 63
dim(F) = 10 , corresp. Grass. has dim = 60
dim(F) = 11 , corresp. Grass. has dim = 55
dim(F) = 12 , corresp. Grass. has dim = 48

****************************************

now let's enumerate all possibilities and see if they pass the test STAR

***************

dim(F) = 4
dim(Gr) =  48

orbit : blocks [5, 11] and orb.dim=40
stable subspaces with blocks [2, 2] move in dimension 0
stable subspaces with blocks [3, 1] move in dimension 2
stable subspaces with blocks [4] move in dimension 4
largest family has dim 4
indeed <= dim(Gr)-dim(orb)

orbit : blocks [2, 6, 8] and orb.dim=38
stable subspaces with blocks [2, 1, 1] move in dimension 2
stable subspaces with blocks [2, 2] move in dimension 4
stable subspaces with blocks [3, 1] move in dimension 5
stable subspaces with blocks [4] move in dimension 6
largest family has dim 6
indeed <= dim(Gr)-dim(orb)

orbit : blocks [1, 3, 5, 7] and orb.dim=36
stable subspaces with blocks [1, 1, 1, 1] move in dimension 0
stable subspaces with blocks [2, 1, 1] move in dimension 5
stable subspaces with blocks [2, 2] move in dimension 6
stable subspaces with blocks [3, 1] move in dimension 8
stable subspaces with blocks [4] move in dimension 8
largest family has dim 8
indeed <= dim(Gr)-dim(orb)

orbit : blocks [1, 1, 7, 7] and orb.dim=36
stable subspaces with blocks [1, 1, 1, 1] move in dimension 0
stable subspaces with blocks [2, 1, 1] move in dimension 4
stable subspaces with blocks [2, 2] move in dimension 4
stable subspaces with blocks [3, 1] move in dimension 6
stable subspaces with blocks [4] move in dimension 6
largest family has dim 8
indeed <= dim(Gr)-dim(orb)

orbit : blocks [3, 3, 5, 5] and orb.dim=34
stable subspaces with blocks [1, 1, 1, 1] move in dimension 0
stable subspaces with blocks [2, 1, 1] move in dimension 6
stable subspaces with blocks [2, 2] move in dimension 8
stable subspaces with blocks [3, 1] move in dimension 10
stable subspaces with blocks [4] move in dimension 10
largest family has dim 10
indeed <= dim(Gr)-dim(orb)

orbit : blocks [3, 4, 4, 5] and orb.dim=32
stable subspaces with blocks [1, 1, 1, 1] move in dimension 0
stable subspaces with blocks [2, 1, 1] move in dimension 6
stable subspaces with blocks [2, 2] move in dimension 8
stable subspaces with blocks [3, 1] move in dimension 10
stable subspaces with blocks [4] move in dimension 11
largest family has dim 11
indeed <= dim(Gr)-dim(orb)

orbit : blocks [1, 1, 1, 4, 4, 5] and orb.dim=32
stable subspaces with blocks [1, 1, 1, 1] move in dimension 8
stable subspaces with blocks [2, 1, 1] move in dimension 11
stable subspaces with blocks [2, 2] move in dimension 10
stable subspaces with blocks [3, 1] move in dimension 12
stable subspaces with blocks [4] move in dimension 11
largest family has dim 12
indeed <= dim(Gr)-dim(orb)

orbit : blocks [2, 2, 2, 2, 4, 4] and orb.dim=30
stable subspaces with blocks [1, 1, 1, 1] move in dimension 8
stable subspaces with blocks [2, 1, 1] move in dimension 14
stable subspaces with blocks [2, 2] move in dimension 16
stable subspaces with blocks [3, 1] move in dimension 14
stable subspaces with blocks [4] move in dimension 12
largest family has dim 16
indeed <= dim(Gr)-dim(orb)

orbit : blocks [4, 4, 4, 4] and orb.dim=28
stable subspaces with blocks [1, 1, 1, 1] move in dimension 0
stable subspaces with blocks [2, 1, 1] move in dimension 6
stable subspaces with blocks [2, 2] move in dimension 8
stable subspaces with blocks [3, 1] move in dimension 10
stable subspaces with blocks [4] move in dimension 12
largest family has dim 16
indeed <= dim(Gr)-dim(orb)

orbit : blocks [1, 1, 2, 2, 3, 3, 4] and orb.dim=28
stable subspaces with blocks [1, 1, 1, 1] move in dimension 12
stable subspaces with blocks [2, 1, 1] move in dimension 16
stable subspaces with blocks [2, 2] move in dimension 16
stable subspaces with blocks [3, 1] move in dimension 16
stable subspaces with blocks [4] move in dimension 12
largest family has dim 16
indeed <= dim(Gr)-dim(orb)

orbit : blocks [1, 1, 1, 1, 3, 3, 3, 3] and orb.dim=26
stable subspaces with blocks [1, 1, 1, 1] move in dimension 16
stable subspaces with blocks [2, 1, 1] move in dimension 18
stable subspaces with blocks [2, 2] move in dimension 16
stable subspaces with blocks [3, 1] move in dimension 18
largest family has dim 18
indeed <= dim(Gr)-dim(orb)

orbit : blocks [1, 1, 2, 2, 2, 2, 3, 3] and orb.dim=24
stable subspaces with blocks [1, 1, 1, 1] move in dimension 16
stable subspaces with blocks [2, 1, 1] move in dimension 20
stable subspaces with blocks [2, 2] move in dimension 20
stable subspaces with blocks [3, 1] move in dimension 18
largest family has dim 20
indeed <= dim(Gr)-dim(orb)

orbit : blocks [1, 1, 1, 1, 1, 2, 2, 2, 2, 3] and orb.dim=20
stable subspaces with blocks [1, 1, 1, 1] move in dimension 24
stable subspaces with blocks [2, 1, 1] move in dimension 25
stable subspaces with blocks [2, 2] move in dimension 22
stable subspaces with blocks [3, 1] move in dimension 20
largest family has dim 25
indeed <= dim(Gr)-dim(orb)

orbit : blocks [2, 2, 2, 2, 2, 2, 2, 2] and orb.dim=16
stable subspaces with blocks [1, 1, 1, 1] move in dimension 16
stable subspaces with blocks [2, 1, 1] move in dimension 22
stable subspaces with blocks [2, 2] move in dimension 24
largest family has dim 25
indeed <= dim(Gr)-dim(orb)

orbit : blocks [1, 1, 1, 1, 1, 1, 1, 1, 2, 2, 2, 2] and orb.dim=14
stable subspaces with blocks [1, 1, 1, 1] move in dimension 32
stable subspaces with blocks [2, 1, 1] move in dimension 30
stable subspaces with blocks [2, 2] move in dimension 24
largest family has dim 32
indeed <= dim(Gr)-dim(orb)

***************

dim(F) = 5
dim(Gr) =  55

orbit : blocks [5, 11] and orb.dim=40
stable subspaces with blocks [3, 2] move in dimension 1
stable subspaces with blocks [4, 1] move in dimension 3
stable subspaces with blocks [5] move in dimension 5
largest family has dim 5
indeed <= dim(Gr)-dim(orb)

orbit : blocks [2, 6, 8] and orb.dim=38
stable subspaces with blocks [2, 2, 1] move in dimension 2
stable subspaces with blocks [3, 1, 1] move in dimension 3
stable subspaces with blocks [3, 2] move in dimension 5
stable subspaces with blocks [4, 1] move in dimension 6
stable subspaces with blocks [5] move in dimension 7
largest family has dim 7
indeed <= dim(Gr)-dim(orb)

orbit : blocks [1, 3, 5, 7] and orb.dim=36
stable subspaces with blocks [2, 1, 1, 1] move in dimension 2
stable subspaces with blocks [2, 2, 1] move in dimension 5
stable subspaces with blocks [3, 1, 1] move in dimension 7
stable subspaces with blocks [3, 2] move in dimension 8
stable subspaces with blocks [4, 1] move in dimension 9
stable subspaces with blocks [5] move in dimension 9
largest family has dim 9
indeed <= dim(Gr)-dim(orb)

orbit : blocks [1, 1, 7, 7] and orb.dim=36
stable subspaces with blocks [2, 1, 1, 1] move in dimension 1
stable subspaces with blocks [2, 2, 1] move in dimension 3
stable subspaces with blocks [3, 1, 1] move in dimension 5
stable subspaces with blocks [3, 2] move in dimension 5
stable subspaces with blocks [4, 1] move in dimension 7
stable subspaces with blocks [5] move in dimension 7
largest family has dim 9
indeed <= dim(Gr)-dim(orb)

orbit : blocks [3, 3, 5, 5] and orb.dim=34
stable subspaces with blocks [2, 1, 1, 1] move in dimension 3
stable subspaces with blocks [2, 2, 1] move in dimension 7
stable subspaces with blocks [3, 1, 1] move in dimension 9
stable subspaces with blocks [3, 2] move in dimension 11
stable subspaces with blocks [4, 1] move in dimension 11
stable subspaces with blocks [5] move in dimension 11
largest family has dim 11
indeed <= dim(Gr)-dim(orb)

orbit : blocks [3, 4, 4, 5] and orb.dim=32
stable subspaces with blocks [2, 1, 1, 1] move in dimension 3
stable subspaces with blocks [2, 2, 1] move in dimension 7
stable subspaces with blocks [3, 1, 1] move in dimension 9
stable subspaces with blocks [3, 2] move in dimension 11
stable subspaces with blocks [4, 1] move in dimension 12
stable subspaces with blocks [5] move in dimension 11
largest family has dim 12
indeed <= dim(Gr)-dim(orb)

orbit : blocks [1, 1, 1, 4, 4, 5] and orb.dim=32
stable subspaces with blocks [1, 1, 1, 1, 1] move in dimension 5
stable subspaces with blocks [2, 1, 1, 1] move in dimension 10
stable subspaces with blocks [2, 2, 1] move in dimension 11
stable subspaces with blocks [3, 1, 1] move in dimension 13
stable subspaces with blocks [3, 2] move in dimension 12
stable subspaces with blocks [4, 1] move in dimension 14
stable subspaces with blocks [5] move in dimension 11
largest family has dim 14
indeed <= dim(Gr)-dim(orb)

orbit : blocks [2, 2, 2, 2, 4, 4] and orb.dim=30
stable subspaces with blocks [1, 1, 1, 1, 1] move in dimension 5
stable subspaces with blocks [2, 1, 1, 1] move in dimension 13
stable subspaces with blocks [2, 2, 1] move in dimension 17
stable subspaces with blocks [3, 1, 1] move in dimension 15
stable subspaces with blocks [3, 2] move in dimension 17
stable subspaces with blocks [4, 1] move in dimension 15
largest family has dim 17
indeed <= dim(Gr)-dim(orb)

orbit : blocks [4, 4, 4, 4] and orb.dim=28
stable subspaces with blocks [2, 1, 1, 1] move in dimension 3
stable subspaces with blocks [2, 2, 1] move in dimension 7
stable subspaces with blocks [3, 1, 1] move in dimension 9
stable subspaces with blocks [3, 2] move in dimension 11
stable subspaces with blocks [4, 1] move in dimension 13
largest family has dim 17
indeed <= dim(Gr)-dim(orb)

orbit : blocks [1, 1, 2, 2, 3, 3, 4] and orb.dim=28
stable subspaces with blocks [1, 1, 1, 1, 1] move in dimension 10
stable subspaces with blocks [2, 1, 1, 1] move in dimension 16
stable subspaces with blocks [2, 2, 1] move in dimension 18
stable subspaces with blocks [3, 1, 1] move in dimension 18
stable subspaces with blocks [3, 2] move in dimension 18
stable subspaces with blocks [4, 1] move in dimension 16
largest family has dim 18
indeed <= dim(Gr)-dim(orb)

orbit : blocks [1, 1, 1, 1, 3, 3, 3, 3] and orb.dim=26
stable subspaces with blocks [1, 1, 1, 1, 1] move in dimension 15
stable subspaces with blocks [2, 1, 1, 1] move in dimension 19
stable subspaces with blocks [2, 2, 1] move in dimension 19
stable subspaces with blocks [3, 1, 1] move in dimension 21
stable subspaces with blocks [3, 2] move in dimension 19
largest family has dim 21
indeed <= dim(Gr)-dim(orb)

orbit : blocks [1, 1, 2, 2, 2, 2, 3, 3] and orb.dim=24
stable subspaces with blocks [1, 1, 1, 1, 1] move in dimension 15
stable subspaces with blocks [2, 1, 1, 1] move in dimension 21
stable subspaces with blocks [2, 2, 1] move in dimension 23
stable subspaces with blocks [3, 1, 1] move in dimension 21
stable subspaces with blocks [3, 2] move in dimension 21
largest family has dim 23
indeed <= dim(Gr)-dim(orb)

orbit : blocks [1, 1, 1, 1, 1, 2, 2, 2, 2, 3] and orb.dim=20
stable subspaces with blocks [1, 1, 1, 1, 1] move in dimension 25
stable subspaces with blocks [2, 1, 1, 1] move in dimension 28
stable subspaces with blocks [2, 2, 1] move in dimension 27
stable subspaces with blocks [3, 1, 1] move in dimension 25
stable subspaces with blocks [3, 2] move in dimension 22
largest family has dim 28
indeed <= dim(Gr)-dim(orb)

orbit : blocks [2, 2, 2, 2, 2, 2, 2, 2] and orb.dim=16
stable subspaces with blocks [1, 1, 1, 1, 1] move in dimension 15
stable subspaces with blocks [2, 1, 1, 1] move in dimension 23
stable subspaces with blocks [2, 2, 1] move in dimension 27
largest family has dim 28
indeed <= dim(Gr)-dim(orb)

orbit : blocks [1, 1, 1, 1, 1, 1, 1, 1, 2, 2, 2, 2] and orb.dim=14
stable subspaces with blocks [1, 1, 1, 1, 1] move in dimension 35
stable subspaces with blocks [2, 1, 1, 1] move in dimension 35
stable subspaces with blocks [2, 2, 1] move in dimension 31
largest family has dim 35
indeed <= dim(Gr)-dim(orb)

***************

dim(F) = 6
dim(Gr) =  60

orbit : blocks [5, 11] and orb.dim=40
stable subspaces with blocks [3, 3] move in dimension 0
stable subspaces with blocks [4, 2] move in dimension 2
stable subspaces with blocks [5, 1] move in dimension 4
stable subspaces with blocks [6] move in dimension 5
largest family has dim 5
indeed <= dim(Gr)-dim(orb)

orbit : blocks [2, 6, 8] and orb.dim=38
stable subspaces with blocks [2, 2, 2] move in dimension 0
stable subspaces with blocks [3, 2, 1] move in dimension 3
stable subspaces with blocks [3, 3] move in dimension 4
stable subspaces with blocks [4, 1, 1] move in dimension 4
stable subspaces with blocks [4, 2] move in dimension 6
stable subspaces with blocks [5, 1] move in dimension 7
stable subspaces with blocks [6] move in dimension 8
largest family has dim 8
indeed <= dim(Gr)-dim(orb)

orbit : blocks [1, 3, 5, 7] and orb.dim=36
stable subspaces with blocks [2, 2, 1, 1] move in dimension 2
stable subspaces with blocks [2, 2, 2] move in dimension 3
stable subspaces with blocks [3, 1, 1, 1] move in dimension 4
stable subspaces with blocks [3, 2, 1] move in dimension 7
stable subspaces with blocks [3, 3] move in dimension 8
stable subspaces with blocks [4, 1, 1] move in dimension 8
stable subspaces with blocks [4, 2] move in dimension 9
stable subspaces with blocks [5, 1] move in dimension 10
stable subspaces with blocks [6] move in dimension 9
largest family has dim 10
indeed <= dim(Gr)-dim(orb)

orbit : blocks [1, 1, 7, 7] and orb.dim=36
stable subspaces with blocks [2, 2, 1, 1] move in dimension 0
stable subspaces with blocks [3, 1, 1, 1] move in dimension 2
stable subspaces with blocks [3, 2, 1] move in dimension 4
stable subspaces with blocks [3, 3] move in dimension 4
stable subspaces with blocks [4, 1, 1] move in dimension 6
stable subspaces with blocks [4, 2] move in dimension 6
stable subspaces with blocks [5, 1] move in dimension 8
stable subspaces with blocks [6] move in dimension 8
largest family has dim 10
indeed <= dim(Gr)-dim(orb)

orbit : blocks [3, 3, 5, 5] and orb.dim=34
stable subspaces with blocks [2, 2, 1, 1] move in dimension 4
stable subspaces with blocks [2, 2, 2] move in dimension 6
stable subspaces with blocks [3, 1, 1, 1] move in dimension 6
stable subspaces with blocks [3, 2, 1] move in dimension 10
stable subspaces with blocks [3, 3] move in dimension 12
stable subspaces with blocks [4, 1, 1] move in dimension 10
stable subspaces with blocks [4, 2] move in dimension 12
stable subspaces with blocks [5, 1] move in dimension 12
largest family has dim 12
indeed <= dim(Gr)-dim(orb)

orbit : blocks [3, 4, 4, 5] and orb.dim=32
stable subspaces with blocks [2, 2, 1, 1] move in dimension 4
stable subspaces with blocks [2, 2, 2] move in dimension 6
stable subspaces with blocks [3, 1, 1, 1] move in dimension 6
stable subspaces with blocks [3, 2, 1] move in dimension 10
stable subspaces with blocks [3, 3] move in dimension 12
stable subspaces with blocks [4, 1, 1] move in dimension 11
stable subspaces with blocks [4, 2] move in dimension 13
stable subspaces with blocks [5, 1] move in dimension 12
largest family has dim 13
indeed <= dim(Gr)-dim(orb)

orbit : blocks [1, 1, 1, 4, 4, 5] and orb.dim=32
stable subspaces with blocks [1, 1, 1, 1, 1, 1] move in dimension 0
stable subspaces with blocks [2, 1, 1, 1, 1] move in dimension 7
stable subspaces with blocks [2, 2, 1, 1] move in dimension 10
stable subspaces with blocks [2, 2, 2] move in dimension 9
stable subspaces with blocks [3, 1, 1, 1] move in dimension 12
stable subspaces with blocks [3, 2, 1] move in dimension 13
stable subspaces with blocks [3, 3] move in dimension 12
stable subspaces with blocks [4, 1, 1] move in dimension 15
stable subspaces with blocks [4, 2] move in dimension 14
stable subspaces with blocks [5, 1] move in dimension 14
largest family has dim 15
indeed <= dim(Gr)-dim(orb)

orbit : blocks [2, 2, 2, 2, 4, 4] and orb.dim=30
stable subspaces with blocks [1, 1, 1, 1, 1, 1] move in dimension 0
stable subspaces with blocks [2, 1, 1, 1, 1] move in dimension 10
stable subspaces with blocks [2, 2, 1, 1] move in dimension 16
stable subspaces with blocks [2, 2, 2] move in dimension 18
stable subspaces with blocks [3, 1, 1, 1] move in dimension 14
stable subspaces with blocks [3, 2, 1] move in dimension 18
stable subspaces with blocks [3, 3] move in dimension 16
stable subspaces with blocks [4, 1, 1] move in dimension 16
stable subspaces with blocks [4, 2] move in dimension 18
largest family has dim 18
indeed <= dim(Gr)-dim(orb)

orbit : blocks [4, 4, 4, 4] and orb.dim=28
stable subspaces with blocks [2, 2, 1, 1] move in dimension 4
stable subspaces with blocks [2, 2, 2] move in dimension 6
stable subspaces with blocks [3, 1, 1, 1] move in dimension 6
stable subspaces with blocks [3, 2, 1] move in dimension 10
stable subspaces with blocks [3, 3] move in dimension 12
stable subspaces with blocks [4, 1, 1] move in dimension 12
stable subspaces with blocks [4, 2] move in dimension 14
largest family has dim 18
indeed <= dim(Gr)-dim(orb)

orbit : blocks [1, 1, 2, 2, 3, 3, 4] and orb.dim=28
stable subspaces with blocks [1, 1, 1, 1, 1, 1] move in dimension 6
stable subspaces with blocks [2, 1, 1, 1, 1] move in dimension 14
stable subspaces with blocks [2, 2, 1, 1] move in dimension 18
stable subspaces with blocks [2, 2, 2] move in dimension 18
stable subspaces with blocks [3, 1, 1, 1] move in dimension 18
stable subspaces with blocks [3, 2, 1] move in dimension 20
stable subspaces with blocks [3, 3] move in dimension 18
stable subspaces with blocks [4, 1, 1] move in dimension 18
stable subspaces with blocks [4, 2] move in dimension 18
largest family has dim 20
indeed <= dim(Gr)-dim(orb)

orbit : blocks [1, 1, 1, 1, 3, 3, 3, 3] and orb.dim=26
stable subspaces with blocks [1, 1, 1, 1, 1, 1] move in dimension 12
stable subspaces with blocks [2, 1, 1, 1, 1] move in dimension 18
stable subspaces with blocks [2, 2, 1, 1] move in dimension 20
stable subspaces with blocks [2, 2, 2] move in dimension 18
stable subspaces with blocks [3, 1, 1, 1] move in dimension 22
stable subspaces with blocks [3, 2, 1] move in dimension 22
stable subspaces with blocks [3, 3] move in dimension 20
largest family has dim 22
indeed <= dim(Gr)-dim(orb)

orbit : blocks [1, 1, 2, 2, 2, 2, 3, 3] and orb.dim=24
stable subspaces with blocks [1, 1, 1, 1, 1, 1] move in dimension 12
stable subspaces with blocks [2, 1, 1, 1, 1] move in dimension 20
stable subspaces with blocks [2, 2, 1, 1] move in dimension 24
stable subspaces with blocks [2, 2, 2] move in dimension 24
stable subspaces with blocks [3, 1, 1, 1] move in dimension 22
stable subspaces with blocks [3, 2, 1] move in dimension 24
stable subspaces with blocks [3, 3] move in dimension 20
largest family has dim 24
indeed <= dim(Gr)-dim(orb)

orbit : blocks [1, 1, 1, 1, 1, 2, 2, 2, 2, 3] and orb.dim=20
stable subspaces with blocks [1, 1, 1, 1, 1, 1] move in dimension 24
stable subspaces with blocks [2, 1, 1, 1, 1] move in dimension 29
stable subspaces with blocks [2, 2, 1, 1] move in dimension 30
stable subspaces with blocks [2, 2, 2] move in dimension 27
stable subspaces with blocks [3, 1, 1, 1] move in dimension 28
stable subspaces with blocks [3, 2, 1] move in dimension 27
largest family has dim 30
indeed <= dim(Gr)-dim(orb)

orbit : blocks [2, 2, 2, 2, 2, 2, 2, 2] and orb.dim=16
stable subspaces with blocks [1, 1, 1, 1, 1, 1] move in dimension 12
stable subspaces with blocks [2, 1, 1, 1, 1] move in dimension 22
stable subspaces with blocks [2, 2, 1, 1] move in dimension 28
stable subspaces with blocks [2, 2, 2] move in dimension 30
largest family has dim 30
indeed <= dim(Gr)-dim(orb)

orbit : blocks [1, 1, 1, 1, 1, 1, 1, 1, 2, 2, 2, 2] and orb.dim=14
stable subspaces with blocks [1, 1, 1, 1, 1, 1] move in dimension 36
stable subspaces with blocks [2, 1, 1, 1, 1] move in dimension 38
stable subspaces with blocks [2, 2, 1, 1] move in dimension 36
stable subspaces with blocks [2, 2, 2] move in dimension 30
largest family has dim 38
indeed <= dim(Gr)-dim(orb)

***************

dim(F) = 7
dim(Gr) =  63

orbit : blocks [5, 11] and orb.dim=40
stable subspaces with blocks [4, 3] move in dimension 1
stable subspaces with blocks [5, 2] move in dimension 3
stable subspaces with blocks [6, 1] move in dimension 4
stable subspaces with blocks [7] move in dimension 5
largest family has dim 5
indeed <= dim(Gr)-dim(orb)

orbit : blocks [2, 6, 8] and orb.dim=38
stable subspaces with blocks [3, 2, 2] move in dimension 1
stable subspaces with blocks [3, 3, 1] move in dimension 2
stable subspaces with blocks [4, 2, 1] move in dimension 4
stable subspaces with blocks [4, 3] move in dimension 5
stable subspaces with blocks [5, 1, 1] move in dimension 5
stable subspaces with blocks [5, 2] move in dimension 7
stable subspaces with blocks [6, 1] move in dimension 8
stable subspaces with blocks [7] move in dimension 8
largest family has dim 8
indeed <= dim(Gr)-dim(orb)

orbit : blocks [1, 3, 5, 7] and orb.dim=36
stable subspaces with blocks [2, 2, 2, 1] move in dimension 0
stable subspaces with blocks [3, 2, 1, 1] move in dimension 4
stable subspaces with blocks [3, 2, 2] move in dimension 5
stable subspaces with blocks [3, 3, 1] move in dimension 7
stable subspaces with blocks [4, 1, 1, 1] move in dimension 5
stable subspaces with blocks [4, 2, 1] move in dimension 8
stable subspaces with blocks [4, 3] move in dimension 9
stable subspaces with blocks [5, 1, 1] move in dimension 9
stable subspaces with blocks [5, 2] move in dimension 10
stable subspaces with blocks [6, 1] move in dimension 10
stable subspaces with blocks [7] move in dimension 9
largest family has dim 10
indeed <= dim(Gr)-dim(orb)

orbit : blocks [1, 1, 7, 7] and orb.dim=36
stable subspaces with blocks [3, 2, 1, 1] move in dimension 1
stable subspaces with blocks [3, 3, 1] move in dimension 3
stable subspaces with blocks [4, 1, 1, 1] move in dimension 3
stable subspaces with blocks [4, 2, 1] move in dimension 5
stable subspaces with blocks [4, 3] move in dimension 5
stable subspaces with blocks [5, 1, 1] move in dimension 7
stable subspaces with blocks [5, 2] move in dimension 7
stable subspaces with blocks [6, 1] move in dimension 9
stable subspaces with blocks [7] move in dimension 9
largest family has dim 10
indeed <= dim(Gr)-dim(orb)

orbit : blocks [3, 3, 5, 5] and orb.dim=34
stable subspaces with blocks [2, 2, 2, 1] move in dimension 3
stable subspaces with blocks [3, 2, 1, 1] move in dimension 7
stable subspaces with blocks [3, 2, 2] move in dimension 9
stable subspaces with blocks [3, 3, 1] move in dimension 11
stable subspaces with blocks [4, 1, 1, 1] move in dimension 7
stable subspaces with blocks [4, 2, 1] move in dimension 11
stable subspaces with blocks [4, 3] move in dimension 13
stable subspaces with blocks [5, 1, 1] move in dimension 11
stable subspaces with blocks [5, 2] move in dimension 13
largest family has dim 13
indeed <= dim(Gr)-dim(orb)

orbit : blocks [3, 4, 4, 5] and orb.dim=32
stable subspaces with blocks [2, 2, 2, 1] move in dimension 3
stable subspaces with blocks [3, 2, 1, 1] move in dimension 7
stable subspaces with blocks [3, 2, 2] move in dimension 9
stable subspaces with blocks [3, 3, 1] move in dimension 11
stable subspaces with blocks [4, 1, 1, 1] move in dimension 8
stable subspaces with blocks [4, 2, 1] move in dimension 12
stable subspaces with blocks [4, 3] move in dimension 14
stable subspaces with blocks [5, 1, 1] move in dimension 11
stable subspaces with blocks [5, 2] move in dimension 13
largest family has dim 14
indeed <= dim(Gr)-dim(orb)

orbit : blocks [1, 1, 1, 4, 4, 5] and orb.dim=32
stable subspaces with blocks [2, 1, 1, 1, 1, 1] move in dimension 2
stable subspaces with blocks [2, 2, 1, 1, 1] move in dimension 7
stable subspaces with blocks [2, 2, 2, 1] move in dimension 8
stable subspaces with blocks [3, 1, 1, 1, 1] move in dimension 9
stable subspaces with blocks [3, 2, 1, 1] move in dimension 12
stable subspaces with blocks [3, 2, 2] move in dimension 11
stable subspaces with blocks [3, 3, 1] move in dimension 13
stable subspaces with blocks [4, 1, 1, 1] move in dimension 14
stable subspaces with blocks [4, 2, 1] move in dimension 15
stable subspaces with blocks [4, 3] move in dimension 14
stable subspaces with blocks [5, 1, 1] move in dimension 15
stable subspaces with blocks [5, 2] move in dimension 14
largest family has dim 15
indeed <= dim(Gr)-dim(orb)

orbit : blocks [2, 2, 2, 2, 4, 4] and orb.dim=30
stable subspaces with blocks [2, 1, 1, 1, 1, 1] move in dimension 5
stable subspaces with blocks [2, 2, 1, 1, 1] move in dimension 13
stable subspaces with blocks [2, 2, 2, 1] move in dimension 17
stable subspaces with blocks [3, 1, 1, 1, 1] move in dimension 11
stable subspaces with blocks [3, 2, 1, 1] move in dimension 17
stable subspaces with blocks [3, 2, 2] move in dimension 19
stable subspaces with blocks [3, 3, 1] move in dimension 17
stable subspaces with blocks [4, 1, 1, 1] move in dimension 15
stable subspaces with blocks [4, 2, 1] move in dimension 19
stable subspaces with blocks [4, 3] move in dimension 17
largest family has dim 19
indeed <= dim(Gr)-dim(orb)

orbit : blocks [4, 4, 4, 4] and orb.dim=28
stable subspaces with blocks [2, 2, 2, 1] move in dimension 3
stable subspaces with blocks [3, 2, 1, 1] move in dimension 7
stable subspaces with blocks [3, 2, 2] move in dimension 9
stable subspaces with blocks [3, 3, 1] move in dimension 11
stable subspaces with blocks [4, 1, 1, 1] move in dimension 9
stable subspaces with blocks [4, 2, 1] move in dimension 13
stable subspaces with blocks [4, 3] move in dimension 15
largest family has dim 19
indeed <= dim(Gr)-dim(orb)

orbit : blocks [1, 1, 2, 2, 3, 3, 4] and orb.dim=28
stable subspaces with blocks [1, 1, 1, 1, 1, 1, 1] move in dimension 0
stable subspaces with blocks [2, 1, 1, 1, 1, 1] move in dimension 10
stable subspaces with blocks [2, 2, 1, 1, 1] move in dimension 16
stable subspaces with blocks [2, 2, 2, 1] move in dimension 18
stable subspaces with blocks [3, 1, 1, 1, 1] move in dimension 16
stable subspaces with blocks [3, 2, 1, 1] move in dimension 20
stable subspaces with blocks [3, 2, 2] move in dimension 20
stable subspaces with blocks [3, 3, 1] move in dimension 20
stable subspaces with blocks [4, 1, 1, 1] move in dimension 18
stable subspaces with blocks [4, 2, 1] move in dimension 20
stable subspaces with blocks [4, 3] move in dimension 18
largest family has dim 20
indeed <= dim(Gr)-dim(orb)

orbit : blocks [1, 1, 1, 1, 3, 3, 3, 3] and orb.dim=26
stable subspaces with blocks [1, 1, 1, 1, 1, 1, 1] move in dimension 7
stable subspaces with blocks [2, 1, 1, 1, 1, 1] move in dimension 15
stable subspaces with blocks [2, 2, 1, 1, 1] move in dimension 19
stable subspaces with blocks [2, 2, 2, 1] move in dimension 19
stable subspaces with blocks [3, 1, 1, 1, 1] move in dimension 21
stable subspaces with blocks [3, 2, 1, 1] move in dimension 23
stable subspaces with blocks [3, 2, 2] move in dimension 21
stable subspaces with blocks [3, 3, 1] move in dimension 23
largest family has dim 23
indeed <= dim(Gr)-dim(orb)

orbit : blocks [1, 1, 2, 2, 2, 2, 3, 3] and orb.dim=24
stable subspaces with blocks [1, 1, 1, 1, 1, 1, 1] move in dimension 7
stable subspaces with blocks [2, 1, 1, 1, 1, 1] move in dimension 17
stable subspaces with blocks [2, 2, 1, 1, 1] move in dimension 23
stable subspaces with blocks [2, 2, 2, 1] move in dimension 25
stable subspaces with blocks [3, 1, 1, 1, 1] move in dimension 21
stable subspaces with blocks [3, 2, 1, 1] move in dimension 25
stable subspaces with blocks [3, 2, 2] move in dimension 25
stable subspaces with blocks [3, 3, 1] move in dimension 23
largest family has dim 25
indeed <= dim(Gr)-dim(orb)

orbit : blocks [1, 1, 1, 1, 1, 2, 2, 2, 2, 3] and orb.dim=20
stable subspaces with blocks [1, 1, 1, 1, 1, 1, 1] move in dimension 21
stable subspaces with blocks [2, 1, 1, 1, 1, 1] move in dimension 28
stable subspaces with blocks [2, 2, 1, 1, 1] move in dimension 31
stable subspaces with blocks [2, 2, 2, 1] move in dimension 30
stable subspaces with blocks [3, 1, 1, 1, 1] move in dimension 29
stable subspaces with blocks [3, 2, 1, 1] move in dimension 30
stable subspaces with blocks [3, 2, 2] move in dimension 27
largest family has dim 31
indeed <= dim(Gr)-dim(orb)

orbit : blocks [2, 2, 2, 2, 2, 2, 2, 2] and orb.dim=16
stable subspaces with blocks [1, 1, 1, 1, 1, 1, 1] move in dimension 7
stable subspaces with blocks [2, 1, 1, 1, 1, 1] move in dimension 19
stable subspaces with blocks [2, 2, 1, 1, 1] move in dimension 27
stable subspaces with blocks [2, 2, 2, 1] move in dimension 31
largest family has dim 31
indeed <= dim(Gr)-dim(orb)

orbit : blocks [1, 1, 1, 1, 1, 1, 1, 1, 2, 2, 2, 2] and orb.dim=14
stable subspaces with blocks [1, 1, 1, 1, 1, 1, 1] move in dimension 35
stable subspaces with blocks [2, 1, 1, 1, 1, 1] move in dimension 39
stable subspaces with blocks [2, 2, 1, 1, 1] move in dimension 39
stable subspaces with blocks [2, 2, 2, 1] move in dimension 35
largest family has dim 39
indeed <= dim(Gr)-dim(orb)

***************

dim(F) = 8
dim(Gr) =  64

orbit : blocks [5, 11] and orb.dim=40
stable subspaces with blocks [4, 4] move in dimension 0
stable subspaces with blocks [5, 3] move in dimension 2
stable subspaces with blocks [6, 2] move in dimension 3
stable subspaces with blocks [7, 1] move in dimension 4
stable subspaces with blocks [8] move in dimension 5
largest family has dim 5
indeed <= dim(Gr)-dim(orb)

orbit : blocks [2, 6, 8] and orb.dim=38
stable subspaces with blocks [3, 3, 2] move in dimension 0
stable subspaces with blocks [4, 2, 2] move in dimension 2
stable subspaces with blocks [4, 3, 1] move in dimension 3
stable subspaces with blocks [4, 4] move in dimension 4
stable subspaces with blocks [5, 2, 1] move in dimension 5
stable subspaces with blocks [5, 3] move in dimension 6
stable subspaces with blocks [6, 1, 1] move in dimension 6
stable subspaces with blocks [6, 2] move in dimension 8
stable subspaces with blocks [7, 1] move in dimension 8
stable subspaces with blocks [8] move in dimension 8
largest family has dim 8
indeed <= dim(Gr)-dim(orb)

orbit : blocks [1, 3, 5, 7] and orb.dim=36
stable subspaces with blocks [3, 2, 2, 1] move in dimension 2
stable subspaces with blocks [3, 3, 1, 1] move in dimension 4
stable subspaces with blocks [3, 3, 2] move in dimension 5
stable subspaces with blocks [4, 2, 1, 1] move in dimension 5
stable subspaces with blocks [4, 2, 2] move in dimension 6
stable subspaces with blocks [4, 3, 1] move in dimension 8
stable subspaces with blocks [4, 4] move in dimension 8
stable subspaces with blocks [5, 1, 1, 1] move in dimension 6
stable subspaces with blocks [5, 2, 1] move in dimension 9
stable subspaces with blocks [5, 3] move in dimension 10
stable subspaces with blocks [6, 1, 1] move in dimension 9
stable subspaces with blocks [6, 2] move in dimension 10
stable subspaces with blocks [7, 1] move in dimension 10
largest family has dim 10
indeed <= dim(Gr)-dim(orb)

orbit : blocks [1, 1, 7, 7] and orb.dim=36
stable subspaces with blocks [3, 3, 1, 1] move in dimension 0
stable subspaces with blocks [4, 2, 1, 1] move in dimension 2
stable subspaces with blocks [4, 3, 1] move in dimension 4
stable subspaces with blocks [4, 4] move in dimension 4
stable subspaces with blocks [5, 1, 1, 1] move in dimension 4
stable subspaces with blocks [5, 2, 1] move in dimension 6
stable subspaces with blocks [5, 3] move in dimension 6
stable subspaces with blocks [6, 1, 1] move in dimension 8
stable subspaces with blocks [6, 2] move in dimension 8
stable subspaces with blocks [7, 1] move in dimension 10
largest family has dim 10
indeed <= dim(Gr)-dim(orb)

orbit : blocks [3, 3, 5, 5] and orb.dim=34
stable subspaces with blocks [2, 2, 2, 2] move in dimension 0
stable subspaces with blocks [3, 2, 2, 1] move in dimension 6
stable subspaces with blocks [3, 3, 1, 1] move in dimension 8
stable subspaces with blocks [3, 3, 2] move in dimension 10
stable subspaces with blocks [4, 2, 1, 1] move in dimension 8
stable subspaces with blocks [4, 2, 2] move in dimension 10
stable subspaces with blocks [4, 3, 1] move in dimension 12
stable subspaces with blocks [4, 4] move in dimension 12
stable subspaces with blocks [5, 1, 1, 1] move in dimension 8
stable subspaces with blocks [5, 2, 1] move in dimension 12
stable subspaces with blocks [5, 3] move in dimension 14
largest family has dim 14
indeed <= dim(Gr)-dim(orb)

orbit : blocks [3, 4, 4, 5] and orb.dim=32
stable subspaces with blocks [2, 2, 2, 2] move in dimension 0
stable subspaces with blocks [3, 2, 2, 1] move in dimension 6
stable subspaces with blocks [3, 3, 1, 1] move in dimension 8
stable subspaces with blocks [3, 3, 2] move in dimension 10
stable subspaces with blocks [4, 2, 1, 1] move in dimension 9
stable subspaces with blocks [4, 2, 2] move in dimension 11
stable subspaces with blocks [4, 3, 1] move in dimension 13
stable subspaces with blocks [4, 4] move in dimension 14
stable subspaces with blocks [5, 1, 1, 1] move in dimension 8
stable subspaces with blocks [5, 2, 1] move in dimension 12
stable subspaces with blocks [5, 3] move in dimension 14
largest family has dim 14
indeed <= dim(Gr)-dim(orb)

orbit : blocks [1, 1, 1, 4, 4, 5] and orb.dim=32
stable subspaces with blocks [2, 2, 1, 1, 1, 1] move in dimension 2
stable subspaces with blocks [2, 2, 2, 1, 1] move in dimension 5
stable subspaces with blocks [3, 1, 1, 1, 1, 1] move in dimension 4
stable subspaces with blocks [3, 2, 1, 1, 1] move in dimension 9
stable subspaces with blocks [3, 2, 2, 1] move in dimension 10
stable subspaces with blocks [3, 3, 1, 1] move in dimension 12
stable subspaces with blocks [3, 3, 2] move in dimension 11
stable subspaces with blocks [4, 1, 1, 1, 1] move in dimension 11
stable subspaces with blocks [4, 2, 1, 1] move in dimension 14
stable subspaces with blocks [4, 2, 2] move in dimension 13
stable subspaces with blocks [4, 3, 1] move in dimension 15
stable subspaces with blocks [4, 4] move in dimension 14
stable subspaces with blocks [5, 1, 1, 1] move in dimension 14
stable subspaces with blocks [5, 2, 1] move in dimension 15
stable subspaces with blocks [5, 3] move in dimension 14
largest family has dim 15
indeed <= dim(Gr)-dim(orb)

orbit : blocks [2, 2, 2, 2, 4, 4] and orb.dim=30
stable subspaces with blocks [2, 2, 1, 1, 1, 1] move in dimension 8
stable subspaces with blocks [2, 2, 2, 1, 1] move in dimension 14
stable subspaces with blocks [2, 2, 2, 2] move in dimension 16
stable subspaces with blocks [3, 1, 1, 1, 1, 1] move in dimension 6
stable subspaces with blocks [3, 2, 1, 1, 1] move in dimension 14
stable subspaces with blocks [3, 2, 2, 1] move in dimension 18
stable subspaces with blocks [3, 3, 1, 1] move in dimension 16
stable subspaces with blocks [3, 3, 2] move in dimension 18
stable subspaces with blocks [4, 1, 1, 1, 1] move in dimension 12
stable subspaces with blocks [4, 2, 1, 1] move in dimension 18
stable subspaces with blocks [4, 2, 2] move in dimension 20
stable subspaces with blocks [4, 3, 1] move in dimension 18
stable subspaces with blocks [4, 4] move in dimension 16
largest family has dim 20
indeed <= dim(Gr)-dim(orb)

orbit : blocks [4, 4, 4, 4] and orb.dim=28
stable subspaces with blocks [2, 2, 2, 2] move in dimension 0
stable subspaces with blocks [3, 2, 2, 1] move in dimension 6
stable subspaces with blocks [3, 3, 1, 1] move in dimension 8
stable subspaces with blocks [3, 3, 2] move in dimension 10
stable subspaces with blocks [4, 2, 1, 1] move in dimension 10
stable subspaces with blocks [4, 2, 2] move in dimension 12
stable subspaces with blocks [4, 3, 1] move in dimension 14
stable subspaces with blocks [4, 4] move in dimension 16
largest family has dim 20
indeed <= dim(Gr)-dim(orb)

orbit : blocks [1, 1, 2, 2, 3, 3, 4] and orb.dim=28
stable subspaces with blocks [2, 1, 1, 1, 1, 1, 1] move in dimension 4
stable subspaces with blocks [2, 2, 1, 1, 1, 1] move in dimension 12
stable subspaces with blocks [2, 2, 2, 1, 1] move in dimension 16
stable subspaces with blocks [2, 2, 2, 2] move in dimension 16
stable subspaces with blocks [3, 1, 1, 1, 1, 1] move in dimension 12
stable subspaces with blocks [3, 2, 1, 1, 1] move in dimension 18
stable subspaces with blocks [3, 2, 2, 1] move in dimension 20
stable subspaces with blocks [3, 3, 1, 1] move in dimension 20
stable subspaces with blocks [3, 3, 2] move in dimension 20
stable subspaces with blocks [4, 1, 1, 1, 1] move in dimension 16
stable subspaces with blocks [4, 2, 1, 1] move in dimension 20
stable subspaces with blocks [4, 2, 2] move in dimension 20
stable subspaces with blocks [4, 3, 1] move in dimension 20
largest family has dim 20
indeed <= dim(Gr)-dim(orb)

orbit : blocks [1, 1, 1, 1, 3, 3, 3, 3] and orb.dim=26
stable subspaces with blocks [1, 1, 1, 1, 1, 1, 1, 1] move in dimension 0
stable subspaces with blocks [2, 1, 1, 1, 1, 1, 1] move in dimension 10
stable subspaces with blocks [2, 2, 1, 1, 1, 1] move in dimension 16
stable subspaces with blocks [2, 2, 2, 1, 1] move in dimension 18
stable subspaces with blocks [2, 2, 2, 2] move in dimension 16
stable subspaces with blocks [3, 1, 1, 1, 1, 1] move in dimension 18
stable subspaces with blocks [3, 2, 1, 1, 1] move in dimension 22
stable subspaces with blocks [3, 2, 2, 1] move in dimension 22
stable subspaces with blocks [3, 3, 1, 1] move in dimension 24
stable subspaces with blocks [3, 3, 2] move in dimension 22
largest family has dim 24
indeed <= dim(Gr)-dim(orb)

orbit : blocks [1, 1, 2, 2, 2, 2, 3, 3] and orb.dim=24
stable subspaces with blocks [1, 1, 1, 1, 1, 1, 1, 1] move in dimension 0
stable subspaces with blocks [2, 1, 1, 1, 1, 1, 1] move in dimension 12
stable subspaces with blocks [2, 2, 1, 1, 1, 1] move in dimension 20
stable subspaces with blocks [2, 2, 2, 1, 1] move in dimension 24
stable subspaces with blocks [2, 2, 2, 2] move in dimension 24
stable subspaces with blocks [3, 1, 1, 1, 1, 1] move in dimension 18
stable subspaces with blocks [3, 2, 1, 1, 1] move in dimension 24
stable subspaces with blocks [3, 2, 2, 1] move in dimension 26
stable subspaces with blocks [3, 3, 1, 1] move in dimension 24
stable subspaces with blocks [3, 3, 2] move in dimension 24
largest family has dim 26
indeed <= dim(Gr)-dim(orb)

orbit : blocks [1, 1, 1, 1, 1, 2, 2, 2, 2, 3] and orb.dim=20
stable subspaces with blocks [1, 1, 1, 1, 1, 1, 1, 1] move in dimension 16
stable subspaces with blocks [2, 1, 1, 1, 1, 1, 1] move in dimension 25
stable subspaces with blocks [2, 2, 1, 1, 1, 1] move in dimension 30
stable subspaces with blocks [2, 2, 2, 1, 1] move in dimension 31
stable subspaces with blocks [2, 2, 2, 2] move in dimension 28
stable subspaces with blocks [3, 1, 1, 1, 1, 1] move in dimension 28
stable subspaces with blocks [3, 2, 1, 1, 1] move in dimension 31
stable subspaces with blocks [3, 2, 2, 1] move in dimension 30
largest family has dim 31
indeed <= dim(Gr)-dim(orb)

orbit : blocks [2, 2, 2, 2, 2, 2, 2, 2] and orb.dim=16
stable subspaces with blocks [1, 1, 1, 1, 1, 1, 1, 1] move in dimension 0
stable subspaces with blocks [2, 1, 1, 1, 1, 1, 1] move in dimension 14
stable subspaces with blocks [2, 2, 1, 1, 1, 1] move in dimension 24
stable subspaces with blocks [2, 2, 2, 1, 1] move in dimension 30
stable subspaces with blocks [2, 2, 2, 2] move in dimension 32
largest family has dim 32
indeed <= dim(Gr)-dim(orb)

orbit : blocks [1, 1, 1, 1, 1, 1, 1, 1, 2, 2, 2, 2] and orb.dim=14
stable subspaces with blocks [1, 1, 1, 1, 1, 1, 1, 1] move in dimension 32
stable subspaces with blocks [2, 1, 1, 1, 1, 1, 1] move in dimension 38
stable subspaces with blocks [2, 2, 1, 1, 1, 1] move in dimension 40
stable subspaces with blocks [2, 2, 2, 1, 1] move in dimension 38
stable subspaces with blocks [2, 2, 2, 2] move in dimension 32
largest family has dim 40
indeed <= dim(Gr)-dim(orb)

***************

dim(F) = 9
dim(Gr) =  63

orbit : blocks [5, 11] and orb.dim=40
stable subspaces with blocks [5, 4] move in dimension 1
stable subspaces with blocks [6, 3] move in dimension 2
stable subspaces with blocks [7, 2] move in dimension 3
stable subspaces with blocks [8, 1] move in dimension 4
stable subspaces with blocks [9] move in dimension 5
largest family has dim 5
indeed <= dim(Gr)-dim(orb)

orbit : blocks [2, 6, 8] and orb.dim=38
stable subspaces with blocks [4, 3, 2] move in dimension 1
stable subspaces with blocks [4, 4, 1] move in dimension 2
stable subspaces with blocks [5, 2, 2] move in dimension 3
stable subspaces with blocks [5, 3, 1] move in dimension 4
stable subspaces with blocks [5, 4] move in dimension 5
stable subspaces with blocks [6, 2, 1] move in dimension 6
stable subspaces with blocks [6, 3] move in dimension 7
stable subspaces with blocks [7, 1, 1] move in dimension 6
stable subspaces with blocks [7, 2] move in dimension 8
stable subspaces with blocks [8, 1] move in dimension 8
largest family has dim 8
indeed <= dim(Gr)-dim(orb)

orbit : blocks [1, 3, 5, 7] and orb.dim=36
stable subspaces with blocks [3, 3, 2, 1] move in dimension 2
stable subspaces with blocks [3, 3, 3] move in dimension 3
stable subspaces with blocks [4, 2, 2, 1] move in dimension 3
stable subspaces with blocks [4, 3, 1, 1] move in dimension 5
stable subspaces with blocks [4, 3, 2] move in dimension 6
stable subspaces with blocks [4, 4, 1] move in dimension 7
stable subspaces with blocks [5, 2, 1, 1] move in dimension 6
stable subspaces with blocks [5, 2, 2] move in dimension 7
stable subspaces with blocks [5, 3, 1] move in dimension 9
stable subspaces with blocks [5, 4] move in dimension 9
stable subspaces with blocks [6, 1, 1, 1] move in dimension 6
stable subspaces with blocks [6, 2, 1] move in dimension 9
stable subspaces with blocks [6, 3] move in dimension 10
stable subspaces with blocks [7, 1, 1] move in dimension 9
stable subspaces with blocks [7, 2] move in dimension 10
largest family has dim 10
indeed <= dim(Gr)-dim(orb)

orbit : blocks [1, 1, 7, 7] and orb.dim=36
stable subspaces with blocks [4, 3, 1, 1] move in dimension 1
stable subspaces with blocks [4, 4, 1] move in dimension 3
stable subspaces with blocks [5, 2, 1, 1] move in dimension 3
stable subspaces with blocks [5, 3, 1] move in dimension 5
stable subspaces with blocks [5, 4] move in dimension 5
stable subspaces with blocks [6, 1, 1, 1] move in dimension 5
stable subspaces with blocks [6, 2, 1] move in dimension 7
stable subspaces with blocks [6, 3] move in dimension 7
stable subspaces with blocks [7, 1, 1] move in dimension 9
stable subspaces with blocks [7, 2] move in dimension 9
largest family has dim 10
indeed <= dim(Gr)-dim(orb)

orbit : blocks [3, 3, 5, 5] and orb.dim=34
stable subspaces with blocks [3, 2, 2, 2] move in dimension 3
stable subspaces with blocks [3, 3, 2, 1] move in dimension 7
stable subspaces with blocks [3, 3, 3] move in dimension 9
stable subspaces with blocks [4, 2, 2, 1] move in dimension 7
stable subspaces with blocks [4, 3, 1, 1] move in dimension 9
stable subspaces with blocks [4, 3, 2] move in dimension 11
stable subspaces with blocks [4, 4, 1] move in dimension 11
stable subspaces with blocks [5, 2, 1, 1] move in dimension 9
stable subspaces with blocks [5, 2, 2] move in dimension 11
stable subspaces with blocks [5, 3, 1] move in dimension 13
stable subspaces with blocks [5, 4] move in dimension 13
largest family has dim 13
indeed <= dim(Gr)-dim(orb)

orbit : blocks [3, 4, 4, 5] and orb.dim=32
stable subspaces with blocks [3, 2, 2, 2] move in dimension 3
stable subspaces with blocks [3, 3, 2, 1] move in dimension 7
stable subspaces with blocks [3, 3, 3] move in dimension 9
stable subspaces with blocks [4, 2, 2, 1] move in dimension 8
stable subspaces with blocks [4, 3, 1, 1] move in dimension 10
stable subspaces with blocks [4, 3, 2] move in dimension 12
stable subspaces with blocks [4, 4, 1] move in dimension 13
stable subspaces with blocks [5, 2, 1, 1] move in dimension 9
stable subspaces with blocks [5, 2, 2] move in dimension 11
stable subspaces with blocks [5, 3, 1] move in dimension 13
stable subspaces with blocks [5, 4] move in dimension 14
largest family has dim 14
indeed <= dim(Gr)-dim(orb)

orbit : blocks [1, 1, 1, 4, 4, 5] and orb.dim=32
stable subspaces with blocks [2, 2, 2, 1, 1, 1] move in dimension 0
stable subspaces with blocks [3, 2, 1, 1, 1, 1] move in dimension 4
stable subspaces with blocks [3, 2, 2, 1, 1] move in dimension 7
stable subspaces with blocks [3, 3, 1, 1, 1] move in dimension 9
stable subspaces with blocks [3, 3, 2, 1] move in dimension 10
stable subspaces with blocks [3, 3, 3] move in dimension 9
stable subspaces with blocks [4, 1, 1, 1, 1, 1] move in dimension 6
stable subspaces with blocks [4, 2, 1, 1, 1] move in dimension 11
stable subspaces with blocks [4, 2, 2, 1] move in dimension 12
stable subspaces with blocks [4, 3, 1, 1] move in dimension 14
stable subspaces with blocks [4, 3, 2] move in dimension 13
stable subspaces with blocks [4, 4, 1] move in dimension 15
stable subspaces with blocks [5, 1, 1, 1, 1] move in dimension 11
stable subspaces with blocks [5, 2, 1, 1] move in dimension 14
stable subspaces with blocks [5, 2, 2] move in dimension 13
stable subspaces with blocks [5, 3, 1] move in dimension 15
stable subspaces with blocks [5, 4] move in dimension 14
largest family has dim 15
indeed <= dim(Gr)-dim(orb)

orbit : blocks [2, 2, 2, 2, 4, 4] and orb.dim=30
stable subspaces with blocks [2, 2, 2, 1, 1, 1] move in dimension 9
stable subspaces with blocks [2, 2, 2, 2, 1] move in dimension 13
stable subspaces with blocks [3, 2, 1, 1, 1, 1] move in dimension 9
stable subspaces with blocks [3, 2, 2, 1, 1] move in dimension 15
stable subspaces with blocks [3, 2, 2, 2] move in dimension 17
stable subspaces with blocks [3, 3, 1, 1, 1] move in dimension 13
stable subspaces with blocks [3, 3, 2, 1] move in dimension 17
stable subspaces with blocks [4, 1, 1, 1, 1, 1] move in dimension 7
stable subspaces with blocks [4, 2, 1, 1, 1] move in dimension 15
stable subspaces with blocks [4, 2, 2, 1] move in dimension 19
stable subspaces with blocks [4, 3, 1, 1] move in dimension 17
stable subspaces with blocks [4, 3, 2] move in dimension 19
stable subspaces with blocks [4, 4, 1] move in dimension 17
largest family has dim 19
indeed <= dim(Gr)-dim(orb)

orbit : blocks [4, 4, 4, 4] and orb.dim=28
stable subspaces with blocks [3, 2, 2, 2] move in dimension 3
stable subspaces with blocks [3, 3, 2, 1] move in dimension 7
stable subspaces with blocks [3, 3, 3] move in dimension 9
stable subspaces with blocks [4, 2, 2, 1] move in dimension 9
stable subspaces with blocks [4, 3, 1, 1] move in dimension 11
stable subspaces with blocks [4, 3, 2] move in dimension 13
stable subspaces with blocks [4, 4, 1] move in dimension 15
largest family has dim 19
indeed <= dim(Gr)-dim(orb)

orbit : blocks [1, 1, 2, 2, 3, 3, 4] and orb.dim=28
stable subspaces with blocks [2, 2, 1, 1, 1, 1, 1] move in dimension 6
stable subspaces with blocks [2, 2, 2, 1, 1, 1] move in dimension 12
stable subspaces with blocks [2, 2, 2, 2, 1] move in dimension 14
stable subspaces with blocks [3, 1, 1, 1, 1, 1, 1] move in dimension 6
stable subspaces with blocks [3, 2, 1, 1, 1, 1] move in dimension 14
stable subspaces with blocks [3, 2, 2, 1, 1] move in dimension 18
stable subspaces with blocks [3, 2, 2, 2] move in dimension 18
stable subspaces with blocks [3, 3, 1, 1, 1] move in dimension 18
stable subspaces with blocks [3, 3, 2, 1] move in dimension 20
stable subspaces with blocks [3, 3, 3] move in dimension 18
stable subspaces with blocks [4, 1, 1, 1, 1, 1] move in dimension 12
stable subspaces with blocks [4, 2, 1, 1, 1] move in dimension 18
stable subspaces with blocks [4, 2, 2, 1] move in dimension 20
stable subspaces with blocks [4, 3, 1, 1] move in dimension 20
stable subspaces with blocks [4, 3, 2] move in dimension 20
largest family has dim 20
indeed <= dim(Gr)-dim(orb)

orbit : blocks [1, 1, 1, 1, 3, 3, 3, 3] and orb.dim=26
stable subspaces with blocks [2, 1, 1, 1, 1, 1, 1, 1] move in dimension 3
stable subspaces with blocks [2, 2, 1, 1, 1, 1, 1] move in dimension 11
stable subspaces with blocks [2, 2, 2, 1, 1, 1] move in dimension 15
stable subspaces with blocks [2, 2, 2, 2, 1] move in dimension 15
stable subspaces with blocks [3, 1, 1, 1, 1, 1, 1] move in dimension 13
stable subspaces with blocks [3, 2, 1, 1, 1, 1] move in dimension 19
stable subspaces with blocks [3, 2, 2, 1, 1] move in dimension 21
stable subspaces with blocks [3, 2, 2, 2] move in dimension 19
stable subspaces with blocks [3, 3, 1, 1, 1] move in dimension 23
stable subspaces with blocks [3, 3, 2, 1] move in dimension 23
stable subspaces with blocks [3, 3, 3] move in dimension 21
largest family has dim 23
indeed <= dim(Gr)-dim(orb)

orbit : blocks [1, 1, 2, 2, 2, 2, 3, 3] and orb.dim=24
stable subspaces with blocks [2, 1, 1, 1, 1, 1, 1, 1] move in dimension 5
stable subspaces with blocks [2, 2, 1, 1, 1, 1, 1] move in dimension 15
stable subspaces with blocks [2, 2, 2, 1, 1, 1] move in dimension 21
stable subspaces with blocks [2, 2, 2, 2, 1] move in dimension 23
stable subspaces with blocks [3, 1, 1, 1, 1, 1, 1] move in dimension 13
stable subspaces with blocks [3, 2, 1, 1, 1, 1] move in dimension 21
stable subspaces with blocks [3, 2, 2, 1, 1] move in dimension 25
stable subspaces with blocks [3, 2, 2, 2] move in dimension 25
stable subspaces with blocks [3, 3, 1, 1, 1] move in dimension 23
stable subspaces with blocks [3, 3, 2, 1] move in dimension 25
largest family has dim 25
indeed <= dim(Gr)-dim(orb)

orbit : blocks [1, 1, 1, 1, 1, 2, 2, 2, 2, 3] and orb.dim=20
stable subspaces with blocks [1, 1, 1, 1, 1, 1, 1, 1, 1] move in dimension 9
stable subspaces with blocks [2, 1, 1, 1, 1, 1, 1, 1] move in dimension 20
stable subspaces with blocks [2, 2, 1, 1, 1, 1, 1] move in dimension 27
stable subspaces with blocks [2, 2, 2, 1, 1, 1] move in dimension 30
stable subspaces with blocks [2, 2, 2, 2, 1] move in dimension 29
stable subspaces with blocks [3, 1, 1, 1, 1, 1, 1] move in dimension 25
stable subspaces with blocks [3, 2, 1, 1, 1, 1] move in dimension 30
stable subspaces with blocks [3, 2, 2, 1, 1] move in dimension 31
stable subspaces with blocks [3, 2, 2, 2] move in dimension 28
largest family has dim 31
indeed <= dim(Gr)-dim(orb)

orbit : blocks [2, 2, 2, 2, 2, 2, 2, 2] and orb.dim=16
stable subspaces with blocks [2, 1, 1, 1, 1, 1, 1, 1] move in dimension 7
stable subspaces with blocks [2, 2, 1, 1, 1, 1, 1] move in dimension 19
stable subspaces with blocks [2, 2, 2, 1, 1, 1] move in dimension 27
stable subspaces with blocks [2, 2, 2, 2, 1] move in dimension 31
largest family has dim 31
indeed <= dim(Gr)-dim(orb)

orbit : blocks [1, 1, 1, 1, 1, 1, 1, 1, 2, 2, 2, 2] and orb.dim=14
stable subspaces with blocks [1, 1, 1, 1, 1, 1, 1, 1, 1] move in dimension 27
stable subspaces with blocks [2, 1, 1, 1, 1, 1, 1, 1] move in dimension 35
stable subspaces with blocks [2, 2, 1, 1, 1, 1, 1] move in dimension 39
stable subspaces with blocks [2, 2, 2, 1, 1, 1] move in dimension 39
stable subspaces with blocks [2, 2, 2, 2, 1] move in dimension 35
largest family has dim 39
indeed <= dim(Gr)-dim(orb)

***************

dim(F) = 10
dim(Gr) =  60

orbit : blocks [5, 11] and orb.dim=40
stable subspaces with blocks [5, 5] move in dimension 0
stable subspaces with blocks [6, 4] move in dimension 1
stable subspaces with blocks [7, 3] move in dimension 2
stable subspaces with blocks [8, 2] move in dimension 3
stable subspaces with blocks [9, 1] move in dimension 4
stable subspaces with blocks [10] move in dimension 5
largest family has dim 5
indeed <= dim(Gr)-dim(orb)

orbit : blocks [2, 6, 8] and orb.dim=38
stable subspaces with blocks [4, 4, 2] move in dimension 0
stable subspaces with blocks [5, 3, 2] move in dimension 2
stable subspaces with blocks [5, 4, 1] move in dimension 3
stable subspaces with blocks [5, 5] move in dimension 4
stable subspaces with blocks [6, 2, 2] move in dimension 4
stable subspaces with blocks [6, 3, 1] move in dimension 5
stable subspaces with blocks [6, 4] move in dimension 6
stable subspaces with blocks [7, 2, 1] move in dimension 6
stable subspaces with blocks [7, 3] move in dimension 7
stable subspaces with blocks [8, 1, 1] move in dimension 6
stable subspaces with blocks [8, 2] move in dimension 8
largest family has dim 8
indeed <= dim(Gr)-dim(orb)

orbit : blocks [1, 3, 5, 7] and orb.dim=36
stable subspaces with blocks [3, 3, 3, 1] move in dimension 0
stable subspaces with blocks [4, 3, 2, 1] move in dimension 3
stable subspaces with blocks [4, 3, 3] move in dimension 4
stable subspaces with blocks [4, 4, 1, 1] move in dimension 4
stable subspaces with blocks [4, 4, 2] move in dimension 5
stable subspaces with blocks [5, 2, 2, 1] move in dimension 4
stable subspaces with blocks [5, 3, 1, 1] move in dimension 6
stable subspaces with blocks [5, 3, 2] move in dimension 7
stable subspaces with blocks [5, 4, 1] move in dimension 8
stable subspaces with blocks [5, 5] move in dimension 8
stable subspaces with blocks [6, 2, 1, 1] move in dimension 6
stable subspaces with blocks [6, 2, 2] move in dimension 7
stable subspaces with blocks [6, 3, 1] move in dimension 9
stable subspaces with blocks [6, 4] move in dimension 9
stable subspaces with blocks [7, 1, 1, 1] move in dimension 6
stable subspaces with blocks [7, 2, 1] move in dimension 9
stable subspaces with blocks [7, 3] move in dimension 10
largest family has dim 10
indeed <= dim(Gr)-dim(orb)

orbit : blocks [1, 1, 7, 7] and orb.dim=36
stable subspaces with blocks [4, 4, 1, 1] move in dimension 0
stable subspaces with blocks [5, 3, 1, 1] move in dimension 2
stable subspaces with blocks [5, 4, 1] move in dimension 4
stable subspaces with blocks [5, 5] move in dimension 4
stable subspaces with blocks [6, 2, 1, 1] move in dimension 4
stable subspaces with blocks [6, 3, 1] move in dimension 6
stable subspaces with blocks [6, 4] move in dimension 6
stable subspaces with blocks [7, 1, 1, 1] move in dimension 6
stable subspaces with blocks [7, 2, 1] move in dimension 8
stable subspaces with blocks [7, 3] move in dimension 8
largest family has dim 10
indeed <= dim(Gr)-dim(orb)

orbit : blocks [3, 3, 5, 5] and orb.dim=34
stable subspaces with blocks [3, 3, 2, 2] move in dimension 4
stable subspaces with blocks [3, 3, 3, 1] move in dimension 6
stable subspaces with blocks [4, 2, 2, 2] move in dimension 4
stable subspaces with blocks [4, 3, 2, 1] move in dimension 8
stable subspaces with blocks [4, 3, 3] move in dimension 10
stable subspaces with blocks [4, 4, 1, 1] move in dimension 8
stable subspaces with blocks [4, 4, 2] move in dimension 10
stable subspaces with blocks [5, 2, 2, 1] move in dimension 8
stable subspaces with blocks [5, 3, 1, 1] move in dimension 10
stable subspaces with blocks [5, 3, 2] move in dimension 12
stable subspaces with blocks [5, 4, 1] move in dimension 12
stable subspaces with blocks [5, 5] move in dimension 12
largest family has dim 12
indeed <= dim(Gr)-dim(orb)

orbit : blocks [3, 4, 4, 5] and orb.dim=32
stable subspaces with blocks [3, 3, 2, 2] move in dimension 4
stable subspaces with blocks [3, 3, 3, 1] move in dimension 6
stable subspaces with blocks [4, 2, 2, 2] move in dimension 5
stable subspaces with blocks [4, 3, 2, 1] move in dimension 9
stable subspaces with blocks [4, 3, 3] move in dimension 11
stable subspaces with blocks [4, 4, 1, 1] move in dimension 10
stable subspaces with blocks [4, 4, 2] move in dimension 12
stable subspaces with blocks [5, 2, 2, 1] move in dimension 8
stable subspaces with blocks [5, 3, 1, 1] move in dimension 10
stable subspaces with blocks [5, 3, 2] move in dimension 12
stable subspaces with blocks [5, 4, 1] move in dimension 13
largest family has dim 13
indeed <= dim(Gr)-dim(orb)

orbit : blocks [1, 1, 1, 4, 4, 5] and orb.dim=32
stable subspaces with blocks [3, 2, 2, 1, 1, 1] move in dimension 2
stable subspaces with blocks [3, 3, 1, 1, 1, 1] move in dimension 4
stable subspaces with blocks [3, 3, 2, 1, 1] move in dimension 7
stable subspaces with blocks [3, 3, 3, 1] move in dimension 8
stable subspaces with blocks [4, 2, 1, 1, 1, 1] move in dimension 6
stable subspaces with blocks [4, 2, 2, 1, 1] move in dimension 9
stable subspaces with blocks [4, 3, 1, 1, 1] move in dimension 11
stable subspaces with blocks [4, 3, 2, 1] move in dimension 12
stable subspaces with blocks [4, 3, 3] move in dimension 11
stable subspaces with blocks [4, 4, 1, 1] move in dimension 14
stable subspaces with blocks [4, 4, 2] move in dimension 13
stable subspaces with blocks [5, 1, 1, 1, 1, 1] move in dimension 6
stable subspaces with blocks [5, 2, 1, 1, 1] move in dimension 11
stable subspaces with blocks [5, 2, 2, 1] move in dimension 12
stable subspaces with blocks [5, 3, 1, 1] move in dimension 14
stable subspaces with blocks [5, 3, 2] move in dimension 13
stable subspaces with blocks [5, 4, 1] move in dimension 15
largest family has dim 15
indeed <= dim(Gr)-dim(orb)

orbit : blocks [2, 2, 2, 2, 4, 4] and orb.dim=30
stable subspaces with blocks [2, 2, 2, 2, 1, 1] move in dimension 8
stable subspaces with blocks [2, 2, 2, 2, 2] move in dimension 10
stable subspaces with blocks [3, 2, 2, 1, 1, 1] move in dimension 10
stable subspaces with blocks [3, 2, 2, 2, 1] move in dimension 14
stable subspaces with blocks [3, 3, 1, 1, 1, 1] move in dimension 8
stable subspaces with blocks [3, 3, 2, 1, 1] move in dimension 14
stable subspaces with blocks [3, 3, 2, 2] move in dimension 16
stable subspaces with blocks [4, 2, 1, 1, 1, 1] move in dimension 10
stable subspaces with blocks [4, 2, 2, 1, 1] move in dimension 16
stable subspaces with blocks [4, 2, 2, 2] move in dimension 18
stable subspaces with blocks [4, 3, 1, 1, 1] move in dimension 14
stable subspaces with blocks [4, 3, 2, 1] move in dimension 18
stable subspaces with blocks [4, 4, 1, 1] move in dimension 16
stable subspaces with blocks [4, 4, 2] move in dimension 18
largest family has dim 18
indeed <= dim(Gr)-dim(orb)

orbit : blocks [4, 4, 4, 4] and orb.dim=28
stable subspaces with blocks [3, 3, 2, 2] move in dimension 4
stable subspaces with blocks [3, 3, 3, 1] move in dimension 6
stable subspaces with blocks [4, 2, 2, 2] move in dimension 6
stable subspaces with blocks [4, 3, 2, 1] move in dimension 10
stable subspaces with blocks [4, 3, 3] move in dimension 12
stable subspaces with blocks [4, 4, 1, 1] move in dimension 12
stable subspaces with blocks [4, 4, 2] move in dimension 14
largest family has dim 18
indeed <= dim(Gr)-dim(orb)

orbit : blocks [1, 1, 2, 2, 3, 3, 4] and orb.dim=28
stable subspaces with blocks [2, 2, 2, 1, 1, 1, 1] move in dimension 6
stable subspaces with blocks [2, 2, 2, 2, 1, 1] move in dimension 10
stable subspaces with blocks [2, 2, 2, 2, 2] move in dimension 10
stable subspaces with blocks [3, 2, 1, 1, 1, 1, 1] move in dimension 8
stable subspaces with blocks [3, 2, 2, 1, 1, 1] move in dimension 14
stable subspaces with blocks [3, 2, 2, 2, 1] move in dimension 16
stable subspaces with blocks [3, 3, 1, 1, 1, 1] move in dimension 14
stable subspaces with blocks [3, 3, 2, 1, 1] move in dimension 18
stable subspaces with blocks [3, 3, 2, 2] move in dimension 18
stable subspaces with blocks [3, 3, 3, 1] move in dimension 18
stable subspaces with blocks [4, 1, 1, 1, 1, 1, 1] move in dimension 6
stable subspaces with blocks [4, 2, 1, 1, 1, 1] move in dimension 14
stable subspaces with blocks [4, 2, 2, 1, 1] move in dimension 18
stable subspaces with blocks [4, 2, 2, 2] move in dimension 18
stable subspaces with blocks [4, 3, 1, 1, 1] move in dimension 18
stable subspaces with blocks [4, 3, 2, 1] move in dimension 20
stable subspaces with blocks [4, 3, 3] move in dimension 18
largest family has dim 20
indeed <= dim(Gr)-dim(orb)

orbit : blocks [1, 1, 1, 1, 3, 3, 3, 3] and orb.dim=26
stable subspaces with blocks [2, 2, 1, 1, 1, 1, 1, 1] move in dimension 4
stable subspaces with blocks [2, 2, 2, 1, 1, 1, 1] move in dimension 10
stable subspaces with blocks [2, 2, 2, 2, 1, 1] move in dimension 12
stable subspaces with blocks [3, 1, 1, 1, 1, 1, 1, 1] move in dimension 6
stable subspaces with blocks [3, 2, 1, 1, 1, 1, 1] move in dimension 14
stable subspaces with blocks [3, 2, 2, 1, 1, 1] move in dimension 18
stable subspaces with blocks [3, 2, 2, 2, 1] move in dimension 18
stable subspaces with blocks [3, 3, 1, 1, 1, 1] move in dimension 20
stable subspaces with blocks [3, 3, 2, 1, 1] move in dimension 22
stable subspaces with blocks [3, 3, 2, 2] move in dimension 20
stable subspaces with blocks [3, 3, 3, 1] move in dimension 22
largest family has dim 22
indeed <= dim(Gr)-dim(orb)

orbit : blocks [1, 1, 2, 2, 2, 2, 3, 3] and orb.dim=24
stable subspaces with blocks [2, 2, 1, 1, 1, 1, 1, 1] move in dimension 8
stable subspaces with blocks [2, 2, 2, 1, 1, 1, 1] move in dimension 16
stable subspaces with blocks [2, 2, 2, 2, 1, 1] move in dimension 20
stable subspaces with blocks [2, 2, 2, 2, 2] move in dimension 20
stable subspaces with blocks [3, 1, 1, 1, 1, 1, 1, 1] move in dimension 6
stable subspaces with blocks [3, 2, 1, 1, 1, 1, 1] move in dimension 16
stable subspaces with blocks [3, 2, 2, 1, 1, 1] move in dimension 22
stable subspaces with blocks [3, 2, 2, 2, 1] move in dimension 24
stable subspaces with blocks [3, 3, 1, 1, 1, 1] move in dimension 20
stable subspaces with blocks [3, 3, 2, 1, 1] move in dimension 24
stable subspaces with blocks [3, 3, 2, 2] move in dimension 24
largest family has dim 24
indeed <= dim(Gr)-dim(orb)

orbit : blocks [1, 1, 1, 1, 1, 2, 2, 2, 2, 3] and orb.dim=20
stable subspaces with blocks [1, 1, 1, 1, 1, 1, 1, 1, 1, 1] move in dimension 0
stable subspaces with blocks [2, 1, 1, 1, 1, 1, 1, 1, 1] move in dimension 13
stable subspaces with blocks [2, 2, 1, 1, 1, 1, 1, 1] move in dimension 22
stable subspaces with blocks [2, 2, 2, 1, 1, 1, 1] move in dimension 27
stable subspaces with blocks [2, 2, 2, 2, 1, 1] move in dimension 28
stable subspaces with blocks [2, 2, 2, 2, 2] move in dimension 25
stable subspaces with blocks [3, 1, 1, 1, 1, 1, 1, 1] move in dimension 20
stable subspaces with blocks [3, 2, 1, 1, 1, 1, 1] move in dimension 27
stable subspaces with blocks [3, 2, 2, 1, 1, 1] move in dimension 30
stable subspaces with blocks [3, 2, 2, 2, 1] move in dimension 29
largest family has dim 30
indeed <= dim(Gr)-dim(orb)

orbit : blocks [2, 2, 2, 2, 2, 2, 2, 2] and orb.dim=16
stable subspaces with blocks [2, 2, 1, 1, 1, 1, 1, 1] move in dimension 12
stable subspaces with blocks [2, 2, 2, 1, 1, 1, 1] move in dimension 22
stable subspaces with blocks [2, 2, 2, 2, 1, 1] move in dimension 28
stable subspaces with blocks [2, 2, 2, 2, 2] move in dimension 30
largest family has dim 30
indeed <= dim(Gr)-dim(orb)

orbit : blocks [1, 1, 1, 1, 1, 1, 1, 1, 2, 2, 2, 2] and orb.dim=14
stable subspaces with blocks [1, 1, 1, 1, 1, 1, 1, 1, 1, 1] move in dimension 20
stable subspaces with blocks [2, 1, 1, 1, 1, 1, 1, 1, 1] move in dimension 30
stable subspaces with blocks [2, 2, 1, 1, 1, 1, 1, 1] move in dimension 36
stable subspaces with blocks [2, 2, 2, 1, 1, 1, 1] move in dimension 38
stable subspaces with blocks [2, 2, 2, 2, 1, 1] move in dimension 36
largest family has dim 38
indeed <= dim(Gr)-dim(orb)

***************

dim(F) = 11
dim(Gr) =  55

orbit : blocks [5, 11] and orb.dim=40
stable subspaces with blocks [6, 5] move in dimension 0
stable subspaces with blocks [7, 4] move in dimension 1
stable subspaces with blocks [8, 3] move in dimension 2
stable subspaces with blocks [9, 2] move in dimension 3
stable subspaces with blocks [10, 1] move in dimension 4
stable subspaces with blocks [11] move in dimension 5
largest family has dim 5
indeed <= dim(Gr)-dim(orb)

orbit : blocks [2, 6, 8] and orb.dim=38
stable subspaces with blocks [5, 4, 2] move in dimension 1
stable subspaces with blocks [5, 5, 1] move in dimension 2
stable subspaces with blocks [6, 3, 2] move in dimension 3
stable subspaces with blocks [6, 4, 1] move in dimension 4
stable subspaces with blocks [6, 5] move in dimension 5
stable subspaces with blocks [7, 2, 2] move in dimension 4
stable subspaces with blocks [7, 3, 1] move in dimension 5
stable subspaces with blocks [7, 4] move in dimension 6
stable subspaces with blocks [8, 2, 1] move in dimension 6
stable subspaces with blocks [8, 3] move in dimension 7
largest family has dim 7
indeed <= dim(Gr)-dim(orb)

orbit : blocks [1, 3, 5, 7] and orb.dim=36
stable subspaces with blocks [4, 3, 3, 1] move in dimension 1
stable subspaces with blocks [4, 4, 2, 1] move in dimension 2
stable subspaces with blocks [4, 4, 3] move in dimension 3
stable subspaces with blocks [5, 3, 2, 1] move in dimension 4
stable subspaces with blocks [5, 3, 3] move in dimension 5
stable subspaces with blocks [5, 4, 1, 1] move in dimension 5
stable subspaces with blocks [5, 4, 2] move in dimension 6
stable subspaces with blocks [5, 5, 1] move in dimension 7
stable subspaces with blocks [6, 2, 2, 1] move in dimension 4
stable subspaces with blocks [6, 3, 1, 1] move in dimension 6
stable subspaces with blocks [6, 3, 2] move in dimension 7
stable subspaces with blocks [6, 4, 1] move in dimension 8
stable subspaces with blocks [6, 5] move in dimension 8
stable subspaces with blocks [7, 2, 1, 1] move in dimension 6
stable subspaces with blocks [7, 2, 2] move in dimension 7
stable subspaces with blocks [7, 3, 1] move in dimension 9
stable subspaces with blocks [7, 4] move in dimension 9
largest family has dim 9
indeed <= dim(Gr)-dim(orb)

orbit : blocks [1, 1, 7, 7] and orb.dim=36
stable subspaces with blocks [5, 4, 1, 1] move in dimension 1
stable subspaces with blocks [5, 5, 1] move in dimension 3
stable subspaces with blocks [6, 3, 1, 1] move in dimension 3
stable subspaces with blocks [6, 4, 1] move in dimension 5
stable subspaces with blocks [6, 5] move in dimension 5
stable subspaces with blocks [7, 2, 1, 1] move in dimension 5
stable subspaces with blocks [7, 3, 1] move in dimension 7
stable subspaces with blocks [7, 4] move in dimension 7
largest family has dim 9
indeed <= dim(Gr)-dim(orb)

orbit : blocks [3, 3, 5, 5] and orb.dim=34
stable subspaces with blocks [3, 3, 3, 2] move in dimension 3
stable subspaces with blocks [4, 3, 2, 2] move in dimension 5
stable subspaces with blocks [4, 3, 3, 1] move in dimension 7
stable subspaces with blocks [4, 4, 2, 1] move in dimension 7
stable subspaces with blocks [4, 4, 3] move in dimension 9
stable subspaces with blocks [5, 2, 2, 2] move in dimension 5
stable subspaces with blocks [5, 3, 2, 1] move in dimension 9
stable subspaces with blocks [5, 3, 3] move in dimension 11
stable subspaces with blocks [5, 4, 1, 1] move in dimension 9
stable subspaces with blocks [5, 4, 2] move in dimension 11
stable subspaces with blocks [5, 5, 1] move in dimension 11
largest family has dim 11
indeed <= dim(Gr)-dim(orb)

orbit : blocks [3, 4, 4, 5] and orb.dim=32
stable subspaces with blocks [3, 3, 3, 2] move in dimension 3
stable subspaces with blocks [4, 3, 2, 2] move in dimension 6
stable subspaces with blocks [4, 3, 3, 1] move in dimension 8
stable subspaces with blocks [4, 4, 2, 1] move in dimension 9
stable subspaces with blocks [4, 4, 3] move in dimension 11
stable subspaces with blocks [5, 2, 2, 2] move in dimension 5
stable subspaces with blocks [5, 3, 2, 1] move in dimension 9
stable subspaces with blocks [5, 3, 3] move in dimension 11
stable subspaces with blocks [5, 4, 1, 1] move in dimension 10
stable subspaces with blocks [5, 4, 2] move in dimension 12
largest family has dim 12
indeed <= dim(Gr)-dim(orb)

orbit : blocks [1, 1, 1, 4, 4, 5] and orb.dim=32
stable subspaces with blocks [3, 3, 2, 1, 1, 1] move in dimension 2
stable subspaces with blocks [3, 3, 3, 1, 1] move in dimension 5
stable subspaces with blocks [4, 2, 2, 1, 1, 1] move in dimension 4
stable subspaces with blocks [4, 3, 1, 1, 1, 1] move in dimension 6
stable subspaces with blocks [4, 3, 2, 1, 1] move in dimension 9
stable subspaces with blocks [4, 3, 3, 1] move in dimension 10
stable subspaces with blocks [4, 4, 1, 1, 1] move in dimension 11
stable subspaces with blocks [4, 4, 2, 1] move in dimension 12
stable subspaces with blocks [4, 4, 3] move in dimension 11
stable subspaces with blocks [5, 2, 1, 1, 1, 1] move in dimension 6
stable subspaces with blocks [5, 2, 2, 1, 1] move in dimension 9
stable subspaces with blocks [5, 3, 1, 1, 1] move in dimension 11
stable subspaces with blocks [5, 3, 2, 1] move in dimension 12
stable subspaces with blocks [5, 3, 3] move in dimension 11
stable subspaces with blocks [5, 4, 1, 1] move in dimension 14
stable subspaces with blocks [5, 4, 2] move in dimension 13
largest family has dim 14
indeed <= dim(Gr)-dim(orb)

orbit : blocks [2, 2, 2, 2, 4, 4] and orb.dim=30
stable subspaces with blocks [2, 2, 2, 2, 2, 1] move in dimension 5
stable subspaces with blocks [3, 2, 2, 2, 1, 1] move in dimension 9
stable subspaces with blocks [3, 2, 2, 2, 2] move in dimension 11
stable subspaces with blocks [3, 3, 2, 1, 1, 1] move in dimension 9
stable subspaces with blocks [3, 3, 2, 2, 1] move in dimension 13
stable subspaces with blocks [4, 2, 2, 1, 1, 1] move in dimension 11
stable subspaces with blocks [4, 2, 2, 2, 1] move in dimension 15
stable subspaces with blocks [4, 3, 1, 1, 1, 1] move in dimension 9
stable subspaces with blocks [4, 3, 2, 1, 1] move in dimension 15
stable subspaces with blocks [4, 3, 2, 2] move in dimension 17
stable subspaces with blocks [4, 4, 1, 1, 1] move in dimension 13
stable subspaces with blocks [4, 4, 2, 1] move in dimension 17
largest family has dim 17
indeed <= dim(Gr)-dim(orb)

orbit : blocks [4, 4, 4, 4] and orb.dim=28
stable subspaces with blocks [3, 3, 3, 2] move in dimension 3
stable subspaces with blocks [4, 3, 2, 2] move in dimension 7
stable subspaces with blocks [4, 3, 3, 1] move in dimension 9
stable subspaces with blocks [4, 4, 2, 1] move in dimension 11
stable subspaces with blocks [4, 4, 3] move in dimension 13
largest family has dim 17
indeed <= dim(Gr)-dim(orb)

orbit : blocks [1, 1, 2, 2, 3, 3, 4] and orb.dim=28
stable subspaces with blocks [2, 2, 2, 2, 1, 1, 1] move in dimension 4
stable subspaces with blocks [2, 2, 2, 2, 2, 1] move in dimension 6
stable subspaces with blocks [3, 2, 2, 1, 1, 1, 1] move in dimension 8
stable subspaces with blocks [3, 2, 2, 2, 1, 1] move in dimension 12
stable subspaces with blocks [3, 2, 2, 2, 2] move in dimension 12
stable subspaces with blocks [3, 3, 1, 1, 1, 1, 1] move in dimension 8
stable subspaces with blocks [3, 3, 2, 1, 1, 1] move in dimension 14
stable subspaces with blocks [3, 3, 2, 2, 1] move in dimension 16
stable subspaces with blocks [3, 3, 3, 1, 1] move in dimension 16
stable subspaces with blocks [3, 3, 3, 2] move in dimension 16
stable subspaces with blocks [4, 2, 1, 1, 1, 1, 1] move in dimension 8
stable subspaces with blocks [4, 2, 2, 1, 1, 1] move in dimension 14
stable subspaces with blocks [4, 2, 2, 2, 1] move in dimension 16
stable subspaces with blocks [4, 3, 1, 1, 1, 1] move in dimension 14
stable subspaces with blocks [4, 3, 2, 1, 1] move in dimension 18
stable subspaces with blocks [4, 3, 2, 2] move in dimension 18
stable subspaces with blocks [4, 3, 3, 1] move in dimension 18
largest family has dim 18
indeed <= dim(Gr)-dim(orb)

orbit : blocks [1, 1, 1, 1, 3, 3, 3, 3] and orb.dim=26
stable subspaces with blocks [2, 2, 2, 1, 1, 1, 1, 1] move in dimension 3
stable subspaces with blocks [2, 2, 2, 2, 1, 1, 1] move in dimension 7
stable subspaces with blocks [3, 2, 1, 1, 1, 1, 1, 1] move in dimension 7
stable subspaces with blocks [3, 2, 2, 1, 1, 1, 1] move in dimension 13
stable subspaces with blocks [3, 2, 2, 2, 1, 1] move in dimension 15
stable subspaces with blocks [3, 3, 1, 1, 1, 1, 1] move in dimension 15
stable subspaces with blocks [3, 3, 2, 1, 1, 1] move in dimension 19
stable subspaces with blocks [3, 3, 2, 2, 1] move in dimension 19
stable subspaces with blocks [3, 3, 3, 1, 1] move in dimension 21
stable subspaces with blocks [3, 3, 3, 2] move in dimension 19
largest family has dim 21
indeed <= dim(Gr)-dim(orb)

orbit : blocks [1, 1, 2, 2, 2, 2, 3, 3] and orb.dim=24
stable subspaces with blocks [2, 2, 2, 1, 1, 1, 1, 1] move in dimension 9
stable subspaces with blocks [2, 2, 2, 2, 1, 1, 1] move in dimension 15
stable subspaces with blocks [2, 2, 2, 2, 2, 1] move in dimension 17
stable subspaces with blocks [3, 2, 1, 1, 1, 1, 1, 1] move in dimension 9
stable subspaces with blocks [3, 2, 2, 1, 1, 1, 1] move in dimension 17
stable subspaces with blocks [3, 2, 2, 2, 1, 1] move in dimension 21
stable subspaces with blocks [3, 2, 2, 2, 2] move in dimension 21
stable subspaces with blocks [3, 3, 1, 1, 1, 1, 1] move in dimension 15
stable subspaces with blocks [3, 3, 2, 1, 1, 1] move in dimension 21
stable subspaces with blocks [3, 3, 2, 2, 1] move in dimension 23
largest family has dim 23
indeed <= dim(Gr)-dim(orb)

orbit : blocks [1, 1, 1, 1, 1, 2, 2, 2, 2, 3] and orb.dim=20
stable subspaces with blocks [2, 1, 1, 1, 1, 1, 1, 1, 1, 1] move in dimension 4
stable subspaces with blocks [2, 2, 1, 1, 1, 1, 1, 1, 1] move in dimension 15
stable subspaces with blocks [2, 2, 2, 1, 1, 1, 1, 1] move in dimension 22
stable subspaces with blocks [2, 2, 2, 2, 1, 1, 1] move in dimension 25
stable subspaces with blocks [2, 2, 2, 2, 2, 1] move in dimension 24
stable subspaces with blocks [3, 1, 1, 1, 1, 1, 1, 1, 1] move in dimension 13
stable subspaces with blocks [3, 2, 1, 1, 1, 1, 1, 1] move in dimension 22
stable subspaces with blocks [3, 2, 2, 1, 1, 1, 1] move in dimension 27
stable subspaces with blocks [3, 2, 2, 2, 1, 1] move in dimension 28
stable subspaces with blocks [3, 2, 2, 2, 2] move in dimension 25
largest family has dim 28
indeed <= dim(Gr)-dim(orb)

orbit : blocks [2, 2, 2, 2, 2, 2, 2, 2] and orb.dim=16
stable subspaces with blocks [2, 2, 2, 1, 1, 1, 1, 1] move in dimension 15
stable subspaces with blocks [2, 2, 2, 2, 1, 1, 1] move in dimension 23
stable subspaces with blocks [2, 2, 2, 2, 2, 1] move in dimension 27
largest family has dim 28
indeed <= dim(Gr)-dim(orb)

orbit : blocks [1, 1, 1, 1, 1, 1, 1, 1, 2, 2, 2, 2] and orb.dim=14
stable subspaces with blocks [1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1] move in dimension 11
stable subspaces with blocks [2, 1, 1, 1, 1, 1, 1, 1, 1, 1] move in dimension 23
stable subspaces with blocks [2, 2, 1, 1, 1, 1, 1, 1, 1] move in dimension 31
stable subspaces with blocks [2, 2, 2, 1, 1, 1, 1, 1] move in dimension 35
stable subspaces with blocks [2, 2, 2, 2, 1, 1, 1] move in dimension 35
largest family has dim 35
indeed <= dim(Gr)-dim(orb)

***************

dim(F) = 12
dim(Gr) =  48

orbit : blocks [5, 11] and orb.dim=40
stable subspaces with blocks [7, 5] move in dimension 0
stable subspaces with blocks [8, 4] move in dimension 1
stable subspaces with blocks [9, 3] move in dimension 2
stable subspaces with blocks [10, 2] move in dimension 3
stable subspaces with blocks [11, 1] move in dimension 4
largest family has dim 4
indeed <= dim(Gr)-dim(orb)

orbit : blocks [2, 6, 8] and orb.dim=38
stable subspaces with blocks [5, 5, 2] move in dimension 0
stable subspaces with blocks [6, 4, 2] move in dimension 2
stable subspaces with blocks [6, 5, 1] move in dimension 3
stable subspaces with blocks [6, 6] move in dimension 4
stable subspaces with blocks [7, 3, 2] move in dimension 3
stable subspaces with blocks [7, 4, 1] move in dimension 4
stable subspaces with blocks [7, 5] move in dimension 5
stable subspaces with blocks [8, 2, 2] move in dimension 4
stable subspaces with blocks [8, 3, 1] move in dimension 5
stable subspaces with blocks [8, 4] move in dimension 6
largest family has dim 6
indeed <= dim(Gr)-dim(orb)

orbit : blocks [1, 3, 5, 7] and orb.dim=36
stable subspaces with blocks [4, 4, 3, 1] move in dimension 0
stable subspaces with blocks [5, 3, 3, 1] move in dimension 2
stable subspaces with blocks [5, 4, 2, 1] move in dimension 3
stable subspaces with blocks [5, 4, 3] move in dimension 4
stable subspaces with blocks [5, 5, 1, 1] move in dimension 4
stable subspaces with blocks [5, 5, 2] move in dimension 5
stable subspaces with blocks [6, 3, 2, 1] move in dimension 4
stable subspaces with blocks [6, 3, 3] move in dimension 5
stable subspaces with blocks [6, 4, 1, 1] move in dimension 5
stable subspaces with blocks [6, 4, 2] move in dimension 6
stable subspaces with blocks [6, 5, 1] move in dimension 7
stable subspaces with blocks [7, 2, 2, 1] move in dimension 4
stable subspaces with blocks [7, 3, 1, 1] move in dimension 6
stable subspaces with blocks [7, 3, 2] move in dimension 7
stable subspaces with blocks [7, 4, 1] move in dimension 8
stable subspaces with blocks [7, 5] move in dimension 8
largest family has dim 8
indeed <= dim(Gr)-dim(orb)

orbit : blocks [1, 1, 7, 7] and orb.dim=36
stable subspaces with blocks [5, 5, 1, 1] move in dimension 0
stable subspaces with blocks [6, 4, 1, 1] move in dimension 2
stable subspaces with blocks [6, 5, 1] move in dimension 4
stable subspaces with blocks [6, 6] move in dimension 4
stable subspaces with blocks [7, 3, 1, 1] move in dimension 4
stable subspaces with blocks [7, 4, 1] move in dimension 6
stable subspaces with blocks [7, 5] move in dimension 6
largest family has dim 8
indeed <= dim(Gr)-dim(orb)

orbit : blocks [3, 3, 5, 5] and orb.dim=34
stable subspaces with blocks [3, 3, 3, 3] move in dimension 0
stable subspaces with blocks [4, 3, 3, 2] move in dimension 4
stable subspaces with blocks [4, 4, 2, 2] move in dimension 4
stable subspaces with blocks [4, 4, 3, 1] move in dimension 6
stable subspaces with blocks [5, 3, 2, 2] move in dimension 6
stable subspaces with blocks [5, 3, 3, 1] move in dimension 8
stable subspaces with blocks [5, 4, 2, 1] move in dimension 8
stable subspaces with blocks [5, 4, 3] move in dimension 10
stable subspaces with blocks [5, 5, 1, 1] move in dimension 8
stable subspaces with blocks [5, 5, 2] move in dimension 10
largest family has dim 10
indeed <= dim(Gr)-dim(orb)

orbit : blocks [3, 4, 4, 5] and orb.dim=32
stable subspaces with blocks [3, 3, 3, 3] move in dimension 0
stable subspaces with blocks [4, 3, 3, 2] move in dimension 5
stable subspaces with blocks [4, 4, 2, 2] move in dimension 6
stable subspaces with blocks [4, 4, 3, 1] move in dimension 8
stable subspaces with blocks [4, 4, 4] move in dimension 9
stable subspaces with blocks [5, 3, 2, 2] move in dimension 6
stable subspaces with blocks [5, 3, 3, 1] move in dimension 8
stable subspaces with blocks [5, 4, 2, 1] move in dimension 9
stable subspaces with blocks [5, 4, 3] move in dimension 11
largest family has dim 11
indeed <= dim(Gr)-dim(orb)

orbit : blocks [1, 1, 1, 4, 4, 5] and orb.dim=32
stable subspaces with blocks [3, 3, 3, 1, 1, 1] move in dimension 0
stable subspaces with blocks [4, 3, 2, 1, 1, 1] move in dimension 4
stable subspaces with blocks [4, 3, 3, 1, 1] move in dimension 7
stable subspaces with blocks [4, 4, 1, 1, 1, 1] move in dimension 6
stable subspaces with blocks [4, 4, 2, 1, 1] move in dimension 9
stable subspaces with blocks [4, 4, 3, 1] move in dimension 10
stable subspaces with blocks [4, 4, 4] move in dimension 9
stable subspaces with blocks [5, 2, 2, 1, 1, 1] move in dimension 4
stable subspaces with blocks [5, 3, 1, 1, 1, 1] move in dimension 6
stable subspaces with blocks [5, 3, 2, 1, 1] move in dimension 9
stable subspaces with blocks [5, 3, 3, 1] move in dimension 10
stable subspaces with blocks [5, 4, 1, 1, 1] move in dimension 11
stable subspaces with blocks [5, 4, 2, 1] move in dimension 12
stable subspaces with blocks [5, 4, 3] move in dimension 11
largest family has dim 12
indeed <= dim(Gr)-dim(orb)

orbit : blocks [2, 2, 2, 2, 4, 4] and orb.dim=30
stable subspaces with blocks [2, 2, 2, 2, 2, 2] move in dimension 0
stable subspaces with blocks [3, 2, 2, 2, 2, 1] move in dimension 6
stable subspaces with blocks [3, 3, 2, 2, 1, 1] move in dimension 8
stable subspaces with blocks [3, 3, 2, 2, 2] move in dimension 10
stable subspaces with blocks [4, 2, 2, 2, 1, 1] move in dimension 10
stable subspaces with blocks [4, 2, 2, 2, 2] move in dimension 12
stable subspaces with blocks [4, 3, 2, 1, 1, 1] move in dimension 10
stable subspaces with blocks [4, 3, 2, 2, 1] move in dimension 14
stable subspaces with blocks [4, 4, 1, 1, 1, 1] move in dimension 8
stable subspaces with blocks [4, 4, 2, 1, 1] move in dimension 14
stable subspaces with blocks [4, 4, 2, 2] move in dimension 16
largest family has dim 16
indeed <= dim(Gr)-dim(orb)

orbit : blocks [4, 4, 4, 4] and orb.dim=28
stable subspaces with blocks [3, 3, 3, 3] move in dimension 0
stable subspaces with blocks [4, 3, 3, 2] move in dimension 6
stable subspaces with blocks [4, 4, 2, 2] move in dimension 8
stable subspaces with blocks [4, 4, 3, 1] move in dimension 10
stable subspaces with blocks [4, 4, 4] move in dimension 12
largest family has dim 16
indeed <= dim(Gr)-dim(orb)

orbit : blocks [1, 1, 2, 2, 3, 3, 4] and orb.dim=28
stable subspaces with blocks [2, 2, 2, 2, 2, 1, 1] move in dimension 0
stable subspaces with blocks [3, 2, 2, 2, 1, 1, 1] move in dimension 6
stable subspaces with blocks [3, 2, 2, 2, 2, 1] move in dimension 8
stable subspaces with blocks [3, 3, 2, 1, 1, 1, 1] move in dimension 8
stable subspaces with blocks [3, 3, 2, 2, 1, 1] move in dimension 12
stable subspaces with blocks [3, 3, 2, 2, 2] move in dimension 12
stable subspaces with blocks [3, 3, 3, 1, 1, 1] move in dimension 12
stable subspaces with blocks [3, 3, 3, 2, 1] move in dimension 14
stable subspaces with blocks [4, 2, 2, 1, 1, 1, 1] move in dimension 8
stable subspaces with blocks [4, 2, 2, 2, 1, 1] move in dimension 12
stable subspaces with blocks [4, 2, 2, 2, 2] move in dimension 12
stable subspaces with blocks [4, 3, 1, 1, 1, 1, 1] move in dimension 8
stable subspaces with blocks [4, 3, 2, 1, 1, 1] move in dimension 14
stable subspaces with blocks [4, 3, 2, 2, 1] move in dimension 16
stable subspaces with blocks [4, 3, 3, 1, 1] move in dimension 16
stable subspaces with blocks [4, 3, 3, 2] move in dimension 16
largest family has dim 16
indeed <= dim(Gr)-dim(orb)

orbit : blocks [1, 1, 1, 1, 3, 3, 3, 3] and orb.dim=26
stable subspaces with blocks [2, 2, 2, 2, 1, 1, 1, 1] move in dimension 0
stable subspaces with blocks [3, 2, 2, 1, 1, 1, 1, 1] move in dimension 6
stable subspaces with blocks [3, 2, 2, 2, 1, 1, 1] move in dimension 10
stable subspaces with blocks [3, 3, 1, 1, 1, 1, 1, 1] move in dimension 8
stable subspaces with blocks [3, 3, 2, 1, 1, 1, 1] move in dimension 14
stable subspaces with blocks [3, 3, 2, 2, 1, 1] move in dimension 16
stable subspaces with blocks [3, 3, 3, 1, 1, 1] move in dimension 18
stable subspaces with blocks [3, 3, 3, 2, 1] move in dimension 18
stable subspaces with blocks [3, 3, 3, 3] move in dimension 16
largest family has dim 18
indeed <= dim(Gr)-dim(orb)

orbit : blocks [1, 1, 2, 2, 2, 2, 3, 3] and orb.dim=24
stable subspaces with blocks [2, 2, 2, 2, 1, 1, 1, 1] move in dimension 8
stable subspaces with blocks [2, 2, 2, 2, 2, 1, 1] move in dimension 12
stable subspaces with blocks [2, 2, 2, 2, 2, 2] move in dimension 12
stable subspaces with blocks [3, 2, 2, 1, 1, 1, 1, 1] move in dimension 10
stable subspaces with blocks [3, 2, 2, 2, 1, 1, 1] move in dimension 16
stable subspaces with blocks [3, 2, 2, 2, 2, 1] move in dimension 18
stable subspaces with blocks [3, 3, 1, 1, 1, 1, 1, 1] move in dimension 8
stable subspaces with blocks [3, 3, 2, 1, 1, 1, 1] move in dimension 16
stable subspaces with blocks [3, 3, 2, 2, 1, 1] move in dimension 20
stable subspaces with blocks [3, 3, 2, 2, 2] move in dimension 20
largest family has dim 20
indeed <= dim(Gr)-dim(orb)

orbit : blocks [1, 1, 1, 1, 1, 2, 2, 2, 2, 3] and orb.dim=20
stable subspaces with blocks [2, 2, 1, 1, 1, 1, 1, 1, 1, 1] move in dimension 6
stable subspaces with blocks [2, 2, 2, 1, 1, 1, 1, 1, 1] move in dimension 15
stable subspaces with blocks [2, 2, 2, 2, 1, 1, 1, 1] move in dimension 20
stable subspaces with blocks [2, 2, 2, 2, 2, 1, 1] move in dimension 21
stable subspaces with blocks [3, 1, 1, 1, 1, 1, 1, 1, 1, 1] move in dimension 4
stable subspaces with blocks [3, 2, 1, 1, 1, 1, 1, 1, 1] move in dimension 15
stable subspaces with blocks [3, 2, 2, 1, 1, 1, 1, 1] move in dimension 22
stable subspaces with blocks [3, 2, 2, 2, 1, 1, 1] move in dimension 25
stable subspaces with blocks [3, 2, 2, 2, 2, 1] move in dimension 24
largest family has dim 25
indeed <= dim(Gr)-dim(orb)

orbit : blocks [2, 2, 2, 2, 2, 2, 2, 2] and orb.dim=16
stable subspaces with blocks [2, 2, 2, 2, 1, 1, 1, 1] move in dimension 16
stable subspaces with blocks [2, 2, 2, 2, 2, 1, 1] move in dimension 22
stable subspaces with blocks [2, 2, 2, 2, 2, 2] move in dimension 24
largest family has dim 25
indeed <= dim(Gr)-dim(orb)

orbit : blocks [1, 1, 1, 1, 1, 1, 1, 1, 2, 2, 2, 2] and orb.dim=14
stable subspaces with blocks [1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1] move in dimension 0
stable subspaces with blocks [2, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1] move in dimension 14
stable subspaces with blocks [2, 2, 1, 1, 1, 1, 1, 1, 1, 1] move in dimension 24
stable subspaces with blocks [2, 2, 2, 1, 1, 1, 1, 1, 1] move in dimension 30
stable subspaces with blocks [2, 2, 2, 2, 1, 1, 1, 1] move in dimension 32
largest family has dim 32
indeed <= dim(Gr)-dim(orb)


OK in all cases, viz., 4 <= dim(F) <= 12

************************************************************

loading toolkit for semisimple elements
OK toolkit loaded

************************************************************
preliminary combinatorial material
(for genus 7, semisimple case)

list of all partitions of 16 with chunks of size <=4
[4, 4, 4, 4]
[4, 4, 4, 3, 1]
[4, 4, 4, 2, 2]
[4, 4, 4, 2, 1, 1]
[4, 4, 4, 1, 1, 1, 1]
[4, 4, 3, 3, 2]
[4, 4, 3, 3, 1, 1]
[4, 4, 3, 2, 2, 1]
[4, 4, 3, 2, 1, 1, 1]
[4, 4, 3, 1, 1, 1, 1, 1]
[4, 4, 2, 2, 2, 2]
[4, 4, 2, 2, 2, 1, 1]
[4, 4, 2, 2, 1, 1, 1, 1]
[4, 4, 2, 1, 1, 1, 1, 1, 1]
[4, 4, 1, 1, 1, 1, 1, 1, 1, 1]
[4, 3, 3, 3, 3]
[4, 3, 3, 3, 2, 1]
[4, 3, 3, 3, 1, 1, 1]
[4, 3, 3, 2, 2, 2]
[4, 3, 3, 2, 2, 1, 1]
[4, 3, 3, 2, 1, 1, 1, 1]
[4, 3, 3, 1, 1, 1, 1, 1, 1]
[4, 3, 2, 2, 2, 2, 1]
[4, 3, 2, 2, 2, 1, 1, 1]
[4, 3, 2, 2, 1, 1, 1, 1, 1]
[4, 3, 2, 1, 1, 1, 1, 1, 1, 1]
[4, 3, 1, 1, 1, 1, 1, 1, 1, 1, 1]
[4, 2, 2, 2, 2, 2, 2]
[4, 2, 2, 2, 2, 2, 1, 1]
[4, 2, 2, 2, 2, 1, 1, 1, 1]
[4, 2, 2, 2, 1, 1, 1, 1, 1, 1]
[4, 2, 2, 1, 1, 1, 1, 1, 1, 1, 1]
[4, 2, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1]
[4, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1]
[3, 3, 3, 3, 3, 1]
[3, 3, 3, 3, 2, 2]
[3, 3, 3, 3, 2, 1, 1]
[3, 3, 3, 3, 1, 1, 1, 1]
[3, 3, 3, 2, 2, 2, 1]
[3, 3, 3, 2, 2, 1, 1, 1]
[3, 3, 3, 2, 1, 1, 1, 1, 1]
[3, 3, 3, 1, 1, 1, 1, 1, 1, 1]
[3, 3, 2, 2, 2, 2, 2]
[3, 3, 2, 2, 2, 2, 1, 1]
[3, 3, 2, 2, 2, 1, 1, 1, 1]
[3, 3, 2, 2, 1, 1, 1, 1, 1, 1]
[3, 3, 2, 1, 1, 1, 1, 1, 1, 1, 1]
[3, 3, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1]
[3, 2, 2, 2, 2, 2, 2, 1]
[3, 2, 2, 2, 2, 2, 1, 1, 1]
[3, 2, 2, 2, 2, 1, 1, 1, 1, 1]
[3, 2, 2, 2, 1, 1, 1, 1, 1, 1, 1]
[3, 2, 2, 1, 1, 1, 1, 1, 1, 1, 1, 1]
[3, 2, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1]
[3, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1]
[2, 2, 2, 2, 2, 2, 2, 2]
[2, 2, 2, 2, 2, 2, 2, 1, 1]
[2, 2, 2, 2, 2, 2, 1, 1, 1, 1]
[2, 2, 2, 2, 2, 1, 1, 1, 1, 1, 1]
[2, 2, 2, 2, 1, 1, 1, 1, 1, 1, 1, 1]
[2, 2, 2, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1]
[2, 2, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1]
[2, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1]
[1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1]

selecting maximal elements among them
[1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1] smaller than [2, 2, 2, 2, 2, 2, 2, 2]
[2, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1] smaller than [3, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1]
[2, 2, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1] smaller than [4, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1]
[2, 2, 2, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1] smaller than [4, 3, 1, 1, 1, 1, 1, 1, 1, 1, 1]
[2, 2, 2, 2, 1, 1, 1, 1, 1, 1, 1, 1] smaller than [4, 4, 1, 1, 1, 1, 1, 1, 1, 1]
[2, 2, 2, 2, 2, 1, 1, 1, 1, 1, 1] smaller than [4, 4, 3, 1, 1, 1, 1, 1]
[2, 2, 2, 2, 2, 2, 1, 1, 1, 1] smaller than [4, 4, 4, 1, 1, 1, 1]
[2, 2, 2, 2, 2, 2, 2, 1, 1] smaller than [4, 4, 4, 3, 1]
[2, 2, 2, 2, 2, 2, 2, 2] smaller than [4, 4, 4, 4]
[3, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1] smaller than [4, 2, 2, 2, 2, 2, 2]
[3, 2, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1] smaller than [4, 2, 2, 2, 2, 2, 2]
[3, 2, 2, 1, 1, 1, 1, 1, 1, 1, 1, 1] smaller than [4, 3, 1, 1, 1, 1, 1, 1, 1, 1, 1]
[3, 2, 2, 2, 1, 1, 1, 1, 1, 1, 1] smaller than [4, 3, 3, 1, 1, 1, 1, 1, 1]
[3, 2, 2, 2, 2, 1, 1, 1, 1, 1] smaller than [4, 4, 3, 1, 1, 1, 1, 1]
[3, 2, 2, 2, 2, 2, 1, 1, 1] smaller than [4, 4, 3, 3, 1, 1]
[3, 2, 2, 2, 2, 2, 2, 1] smaller than [4, 4, 4, 3, 1]
[3, 3, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1] smaller than [4, 3, 2, 2, 2, 2, 1]
[3, 3, 2, 1, 1, 1, 1, 1, 1, 1, 1] smaller than [4, 3, 2, 2, 2, 2, 1]
[3, 3, 2, 2, 1, 1, 1, 1, 1, 1] smaller than [4, 3, 3, 1, 1, 1, 1, 1, 1]
[3, 3, 2, 2, 2, 1, 1, 1, 1] smaller than [4, 3, 3, 3, 1, 1, 1]
[3, 3, 2, 2, 2, 2, 1, 1] smaller than [4, 4, 3, 3, 1, 1]
[3, 3, 2, 2, 2, 2, 2] smaller than [4, 4, 3, 3, 2]
[3, 3, 3, 1, 1, 1, 1, 1, 1, 1] smaller than [4, 3, 3, 2, 2, 2]
[3, 3, 3, 2, 1, 1, 1, 1, 1] smaller than [4, 3, 3, 2, 2, 2]
[3, 3, 3, 2, 2, 1, 1, 1] smaller than [4, 3, 3, 3, 1, 1, 1]
[3, 3, 3, 2, 2, 2, 1] smaller than [4, 3, 3, 3, 3]
[3, 3, 3, 3, 1, 1, 1, 1] smaller than [4, 3, 3, 3, 2, 1]
[3, 3, 3, 3, 2, 1, 1] smaller than [4, 3, 3, 3, 2, 1]
[3, 3, 3, 3, 2, 2] smaller than [4, 3, 3, 3, 3]
[3, 3, 3, 3, 3, 1] smaller than [4, 3, 3, 3, 3]
[4, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1] smaller than [4, 2, 2, 2, 2, 2, 2]
[4, 2, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1] smaller than [4, 3, 1, 1, 1, 1, 1, 1, 1, 1, 1]
[4, 2, 2, 1, 1, 1, 1, 1, 1, 1, 1] smaller than [4, 4, 1, 1, 1, 1, 1, 1, 1, 1]
[4, 2, 2, 2, 1, 1, 1, 1, 1, 1] smaller than [4, 4, 3, 1, 1, 1, 1, 1]
[4, 2, 2, 2, 2, 1, 1, 1, 1] smaller than [4, 4, 4, 1, 1, 1, 1]
[4, 2, 2, 2, 2, 2, 1, 1] smaller than [4, 4, 4, 3, 1]
[4, 2, 2, 2, 2, 2, 2] smaller than [4, 4, 4, 4]
[4, 3, 1, 1, 1, 1, 1, 1, 1, 1, 1] smaller than [4, 4, 2, 2, 2, 2]
[4, 3, 2, 1, 1, 1, 1, 1, 1, 1] smaller than [4, 4, 2, 2, 2, 2]
[4, 3, 2, 2, 1, 1, 1, 1, 1] smaller than [4, 4, 3, 1, 1, 1, 1, 1]
[4, 3, 2, 2, 2, 1, 1, 1] smaller than [4, 4, 3, 3, 1, 1]
[4, 3, 2, 2, 2, 2, 1] smaller than [4, 4, 4, 3, 1]
[4, 3, 3, 1, 1, 1, 1, 1, 1] smaller than [4, 4, 3, 2, 2, 1]
[4, 3, 3, 2, 1, 1, 1, 1] smaller than [4, 4, 3, 2, 2, 1]
[4, 3, 3, 2, 2, 1, 1] smaller than [4, 4, 3, 3, 1, 1]
[4, 3, 3, 2, 2, 2] smaller than [4, 4, 3, 3, 2]
[4, 3, 3, 3, 1, 1, 1] smaller than [4, 4, 3, 3, 2]
[4, 3, 3, 3, 2, 1] smaller than [4, 4, 3, 3, 2]
[4, 4, 1, 1, 1, 1, 1, 1, 1, 1] smaller than [4, 4, 2, 2, 2, 2]
[4, 4, 2, 1, 1, 1, 1, 1, 1] smaller than [4, 4, 3, 1, 1, 1, 1, 1]
[4, 4, 2, 2, 1, 1, 1, 1] smaller than [4, 4, 4, 1, 1, 1, 1]
[4, 4, 2, 2, 2, 1, 1] smaller than [4, 4, 4, 3, 1]
[4, 4, 2, 2, 2, 2] smaller than [4, 4, 4, 4]
[4, 4, 3, 1, 1, 1, 1, 1] smaller than [4, 4, 4, 2, 2]
[4, 4, 3, 2, 1, 1, 1] smaller than [4, 4, 4, 2, 2]
[4, 4, 3, 2, 2, 1] smaller than [4, 4, 4, 3, 1]
[4, 4, 3, 3, 1, 1] smaller than [4, 4, 4, 3, 1]
[4, 4, 4, 1, 1, 1, 1] smaller than [4, 4, 4, 2, 2]
[4, 4, 4, 2, 1, 1] smaller than [4, 4, 4, 3, 1]
[4, 4, 4, 2, 2] smaller than [4, 4, 4, 4]
[4, 4, 4, 3, 1] smaller than [4, 4, 4, 4]
maximal elements are
[4, 4, 4, 4]
[4, 4, 3, 3, 2]
[4, 3, 3, 3, 3]

for subregular case
removal of those partitions containing either [4^3] or [4^2,3^2]
[4, 4, 4, 4] removed
[4, 4, 4, 3, 1] removed
[4, 4, 4, 2, 2] removed
[4, 4, 4, 2, 1, 1] removed
[4, 4, 4, 1, 1, 1, 1] removed
[4, 4, 3, 3, 2] removed
[4, 4, 3, 3, 1, 1] removed

selecting maximal elements among remaining partitions
[1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1] smaller than [2, 2, 2, 2, 2, 2, 2, 2]
[2, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1] smaller than [3, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1]
[2, 2, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1] smaller than [4, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1]
[2, 2, 2, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1] smaller than [4, 3, 1, 1, 1, 1, 1, 1, 1, 1, 1]
[2, 2, 2, 2, 1, 1, 1, 1, 1, 1, 1, 1] smaller than [4, 4, 1, 1, 1, 1, 1, 1, 1, 1]
[2, 2, 2, 2, 2, 1, 1, 1, 1, 1, 1] smaller than [4, 4, 3, 1, 1, 1, 1, 1]
[2, 2, 2, 2, 2, 2, 1, 1, 1, 1] smaller than [4, 4, 3, 2, 1, 1, 1]
[2, 2, 2, 2, 2, 2, 2, 1, 1] smaller than [4, 4, 3, 2, 2, 1]
[2, 2, 2, 2, 2, 2, 2, 2] smaller than [4, 4, 2, 2, 2, 2]
[3, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1] smaller than [4, 2, 2, 2, 2, 2, 2]
[3, 2, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1] smaller than [4, 2, 2, 2, 2, 2, 2]
[3, 2, 2, 1, 1, 1, 1, 1, 1, 1, 1, 1] smaller than [4, 3, 1, 1, 1, 1, 1, 1, 1, 1, 1]
[3, 2, 2, 2, 1, 1, 1, 1, 1, 1, 1] smaller than [4, 3, 3, 1, 1, 1, 1, 1, 1]
[3, 2, 2, 2, 2, 1, 1, 1, 1, 1] smaller than [4, 4, 3, 1, 1, 1, 1, 1]
[3, 2, 2, 2, 2, 2, 1, 1, 1] smaller than [4, 4, 3, 2, 1, 1, 1]
[3, 2, 2, 2, 2, 2, 2, 1] smaller than [4, 4, 3, 2, 2, 1]
[3, 3, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1] smaller than [4, 3, 2, 2, 2, 2, 1]
[3, 3, 2, 1, 1, 1, 1, 1, 1, 1, 1] smaller than [4, 3, 2, 2, 2, 2, 1]
[3, 3, 2, 2, 1, 1, 1, 1, 1, 1] smaller than [4, 3, 3, 1, 1, 1, 1, 1, 1]
[3, 3, 2, 2, 2, 1, 1, 1, 1] smaller than [4, 3, 3, 3, 1, 1, 1]
[3, 3, 2, 2, 2, 2, 1, 1] smaller than [4, 3, 3, 3, 2, 1]
[3, 3, 2, 2, 2, 2, 2] smaller than [4, 3, 3, 2, 2, 2]
[3, 3, 3, 1, 1, 1, 1, 1, 1, 1] smaller than [4, 3, 3, 2, 2, 2]
[3, 3, 3, 2, 1, 1, 1, 1, 1] smaller than [4, 3, 3, 2, 2, 2]
[3, 3, 3, 2, 2, 1, 1, 1] smaller than [4, 3, 3, 3, 1, 1, 1]
[3, 3, 3, 2, 2, 2, 1] smaller than [4, 3, 3, 3, 3]
[3, 3, 3, 3, 1, 1, 1, 1] smaller than [4, 3, 3, 3, 2, 1]
[3, 3, 3, 3, 2, 1, 1] smaller than [4, 3, 3, 3, 2, 1]
[3, 3, 3, 3, 2, 2] smaller than [4, 3, 3, 3, 3]
[3, 3, 3, 3, 3, 1] smaller than [4, 3, 3, 3, 3]
[4, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1] smaller than [4, 2, 2, 2, 2, 2, 2]
[4, 2, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1] smaller than [4, 3, 1, 1, 1, 1, 1, 1, 1, 1, 1]
[4, 2, 2, 1, 1, 1, 1, 1, 1, 1, 1] smaller than [4, 4, 1, 1, 1, 1, 1, 1, 1, 1]
[4, 2, 2, 2, 1, 1, 1, 1, 1, 1] smaller than [4, 4, 3, 1, 1, 1, 1, 1]
[4, 2, 2, 2, 2, 1, 1, 1, 1] smaller than [4, 4, 3, 2, 1, 1, 1]
[4, 2, 2, 2, 2, 2, 1, 1] smaller than [4, 4, 3, 2, 2, 1]
[4, 2, 2, 2, 2, 2, 2] smaller than [4, 4, 2, 2, 2, 2]
[4, 3, 1, 1, 1, 1, 1, 1, 1, 1, 1] smaller than [4, 4, 2, 2, 2, 2]
[4, 3, 2, 1, 1, 1, 1, 1, 1, 1] smaller than [4, 4, 2, 2, 2, 2]
[4, 3, 2, 2, 1, 1, 1, 1, 1] smaller than [4, 4, 3, 1, 1, 1, 1, 1]
[4, 3, 2, 2, 2, 1, 1, 1] smaller than [4, 4, 3, 2, 1, 1, 1]
[4, 3, 2, 2, 2, 2, 1] smaller than [4, 4, 3, 2, 2, 1]
[4, 3, 3, 1, 1, 1, 1, 1, 1] smaller than [4, 4, 3, 2, 2, 1]
[4, 3, 3, 2, 1, 1, 1, 1] smaller than [4, 4, 3, 2, 2, 1]
[4, 3, 3, 2, 2, 1, 1] smaller than [4, 4, 3, 2, 2, 1]
[4, 3, 3, 3, 1, 1, 1] smaller than [4, 3, 3, 3, 2, 1]
[4, 3, 3, 3, 2, 1] smaller than [4, 3, 3, 3, 3]
[4, 4, 1, 1, 1, 1, 1, 1, 1, 1] smaller than [4, 4, 2, 2, 2, 2]
[4, 4, 2, 1, 1, 1, 1, 1, 1] smaller than [4, 4, 3, 1, 1, 1, 1, 1]
[4, 4, 2, 2, 1, 1, 1, 1] smaller than [4, 4, 3, 2, 1, 1, 1]
[4, 4, 2, 2, 2, 1, 1] smaller than [4, 4, 3, 2, 2, 1]
[4, 4, 3, 1, 1, 1, 1, 1] smaller than [4, 4, 3, 2, 2, 1]
[4, 4, 3, 2, 1, 1, 1] smaller than [4, 4, 3, 2, 2, 1]
maximal elements are
[4, 4, 3, 2, 2, 1]
[4, 4, 2, 2, 2, 2]
[4, 3, 3, 3, 3]
[4, 3, 3, 2, 2, 2]

for case t2=t3 and t4=t5
removal of partition [4^4]

selecting maximal elements among remaining partitions
[1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1] smaller than [2, 2, 2, 2, 2, 2, 2, 2]
[2, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1] smaller than [3, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1]
[2, 2, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1] smaller than [4, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1]
[2, 2, 2, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1] smaller than [4, 3, 1, 1, 1, 1, 1, 1, 1, 1, 1]
[2, 2, 2, 2, 1, 1, 1, 1, 1, 1, 1, 1] smaller than [4, 4, 1, 1, 1, 1, 1, 1, 1, 1]
[2, 2, 2, 2, 2, 1, 1, 1, 1, 1, 1] smaller than [4, 4, 3, 1, 1, 1, 1, 1]
[2, 2, 2, 2, 2, 2, 1, 1, 1, 1] smaller than [4, 4, 4, 1, 1, 1, 1]
[2, 2, 2, 2, 2, 2, 2, 1, 1] smaller than [4, 4, 4, 3, 1]
[2, 2, 2, 2, 2, 2, 2, 2] smaller than [4, 4, 4, 2, 2]
[3, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1] smaller than [4, 2, 2, 2, 2, 2, 2]
[3, 2, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1] smaller than [4, 2, 2, 2, 2, 2, 2]
[3, 2, 2, 1, 1, 1, 1, 1, 1, 1, 1, 1] smaller than [4, 3, 1, 1, 1, 1, 1, 1, 1, 1, 1]
[3, 2, 2, 2, 1, 1, 1, 1, 1, 1, 1] smaller than [4, 3, 3, 1, 1, 1, 1, 1, 1]
[3, 2, 2, 2, 2, 1, 1, 1, 1, 1] smaller than [4, 4, 3, 1, 1, 1, 1, 1]
[3, 2, 2, 2, 2, 2, 1, 1, 1] smaller than [4, 4, 3, 3, 1, 1]
[3, 2, 2, 2, 2, 2, 2, 1] smaller than [4, 4, 4, 3, 1]
[3, 3, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1] smaller than [4, 3, 2, 2, 2, 2, 1]
[3, 3, 2, 1, 1, 1, 1, 1, 1, 1, 1] smaller than [4, 3, 2, 2, 2, 2, 1]
[3, 3, 2, 2, 1, 1, 1, 1, 1, 1] smaller than [4, 3, 3, 1, 1, 1, 1, 1, 1]
[3, 3, 2, 2, 2, 1, 1, 1, 1] smaller than [4, 3, 3, 3, 1, 1, 1]
[3, 3, 2, 2, 2, 2, 1, 1] smaller than [4, 4, 3, 3, 1, 1]
[3, 3, 2, 2, 2, 2, 2] smaller than [4, 4, 3, 3, 2]
[3, 3, 3, 1, 1, 1, 1, 1, 1, 1] smaller than [4, 3, 3, 2, 2, 2]
[3, 3, 3, 2, 1, 1, 1, 1, 1] smaller than [4, 3, 3, 2, 2, 2]
[3, 3, 3, 2, 2, 1, 1, 1] smaller than [4, 3, 3, 3, 1, 1, 1]
[3, 3, 3, 2, 2, 2, 1] smaller than [4, 3, 3, 3, 3]
[3, 3, 3, 3, 1, 1, 1, 1] smaller than [4, 3, 3, 3, 2, 1]
[3, 3, 3, 3, 2, 1, 1] smaller than [4, 3, 3, 3, 2, 1]
[3, 3, 3, 3, 2, 2] smaller than [4, 3, 3, 3, 3]
[3, 3, 3, 3, 3, 1] smaller than [4, 3, 3, 3, 3]
[4, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1] smaller than [4, 2, 2, 2, 2, 2, 2]
[4, 2, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1] smaller than [4, 3, 1, 1, 1, 1, 1, 1, 1, 1, 1]
[4, 2, 2, 1, 1, 1, 1, 1, 1, 1, 1] smaller than [4, 4, 1, 1, 1, 1, 1, 1, 1, 1]
[4, 2, 2, 2, 1, 1, 1, 1, 1, 1] smaller than [4, 4, 3, 1, 1, 1, 1, 1]
[4, 2, 2, 2, 2, 1, 1, 1, 1] smaller than [4, 4, 4, 1, 1, 1, 1]
[4, 2, 2, 2, 2, 2, 1, 1] smaller than [4, 4, 4, 3, 1]
[4, 2, 2, 2, 2, 2, 2] smaller than [4, 4, 4, 2, 2]
[4, 3, 1, 1, 1, 1, 1, 1, 1, 1, 1] smaller than [4, 4, 2, 2, 2, 2]
[4, 3, 2, 1, 1, 1, 1, 1, 1, 1] smaller than [4, 4, 2, 2, 2, 2]
[4, 3, 2, 2, 1, 1, 1, 1, 1] smaller than [4, 4, 3, 1, 1, 1, 1, 1]
[4, 3, 2, 2, 2, 1, 1, 1] smaller than [4, 4, 3, 3, 1, 1]
[4, 3, 2, 2, 2, 2, 1] smaller than [4, 4, 4, 3, 1]
[4, 3, 3, 1, 1, 1, 1, 1, 1] smaller than [4, 4, 3, 2, 2, 1]
[4, 3, 3, 2, 1, 1, 1, 1] smaller than [4, 4, 3, 2, 2, 1]
[4, 3, 3, 2, 2, 1, 1] smaller than [4, 4, 3, 3, 1, 1]
[4, 3, 3, 2, 2, 2] smaller than [4, 4, 3, 3, 2]
[4, 3, 3, 3, 1, 1, 1] smaller than [4, 4, 3, 3, 2]
[4, 3, 3, 3, 2, 1] smaller than [4, 4, 3, 3, 2]
[4, 4, 1, 1, 1, 1, 1, 1, 1, 1] smaller than [4, 4, 2, 2, 2, 2]
[4, 4, 2, 1, 1, 1, 1, 1, 1] smaller than [4, 4, 3, 1, 1, 1, 1, 1]
[4, 4, 2, 2, 1, 1, 1, 1] smaller than [4, 4, 4, 1, 1, 1, 1]
[4, 4, 2, 2, 2, 1, 1] smaller than [4, 4, 4, 3, 1]
[4, 4, 2, 2, 2, 2] smaller than [4, 4, 4, 2, 2]
[4, 4, 3, 1, 1, 1, 1, 1] smaller than [4, 4, 4, 2, 2]
[4, 4, 3, 2, 1, 1, 1] smaller than [4, 4, 4, 2, 2]
[4, 4, 3, 2, 2, 1] smaller than [4, 4, 4, 3, 1]
[4, 4, 3, 3, 1, 1] smaller than [4, 4, 4, 3, 1]
[4, 4, 4, 1, 1, 1, 1] smaller than [4, 4, 4, 2, 2]
[4, 4, 4, 2, 1, 1] smaller than [4, 4, 4, 3, 1]
maximal elements are
[4, 4, 4, 3, 1]
[4, 4, 4, 2, 2]
[4, 4, 3, 3, 2]
[4, 3, 3, 3, 3]

now we're ready to go

************************************************************
genus 7
semi-simple case

group Spin(10) :  dim = 45
representation half-spin :  dim = 16

****************************************
list of examined strata

eigenspace decomposition [2, 2, 2, 2, 2, 2, 2, 1, 1]
appears in case regular
dim(stratum)= 40

eigenspace decomposition [4, 4, 3, 2, 2, 1]
appears in case subregular
dim(stratum)= 38

eigenspace decomposition [4, 4, 2, 2, 2, 2]
appears in case subregular
dim(stratum)= 38

eigenspace decomposition [4, 3, 3, 3, 3]
appears in case subregular
dim(stratum)= 38

eigenspace decomposition [4, 3, 3, 2, 2, 2]
appears in case subregular
dim(stratum)= 38

eigenspace decomposition [4, 4, 4, 4]
appears in case t3=t4=t5
dim(stratum)= 34

eigenspace decomposition [4, 4, 3, 3, 2]
appears in case t3=t4=t5
dim(stratum)= 34

eigenspace decomposition [4, 3, 3, 3, 3]
appears in case t3=t4=t5
dim(stratum)= 34

eigenspace decomposition [4, 4, 4, 3, 1]
appears in case t2=t3 and t4=t5
dim(stratum)= 34

eigenspace decomposition [4, 4, 4, 2, 2]
appears in case t2=t3 and t4=t5
dim(stratum)= 34

eigenspace decomposition [4, 4, 3, 3, 2]
appears in case t2=t3 and t4=t5
dim(stratum)= 34

eigenspace decomposition [4, 3, 3, 3, 3]
appears in case t2=t3 and t4=t5
dim(stratum)= 34

eigenspace decomposition [6, 4, 3, 3]
appears in case t1=t2 and t3=t4=t5
dim(stratum)= 32

eigenspace decomposition [6, 6, 4]
appears in case t1=t2 and t3=t4=t5
dim(stratum)= 30

eigenspace decomposition [8, 8]
appears in case t1=t2 and t3=t4=t5
dim(stratum)= 24

eigenspace decomposition [8, 4, 4]
appears in case t1=t2 and t3=t4=t5
dim(stratum)= 26

eigenspace decomposition [6, 5, 5]
appears in case t2=t3=t4=t5
dim(stratum)= 28

eigenspace decomposition [8, 8]
appears in case t2=t3=t4=t5
dim(stratum)= 16

eigenspace decomposition [10, 6]
appears in case t1=t2=t3=t4=t5
dim(stratum)= 20

****************************************
dimensions for which it is plausible that the general F has trivial stabilizer

dim(F) = 4 , corresp. Grass. has dim = 48
dim(F) = 5 , corresp. Grass. has dim = 55
dim(F) = 6 , corresp. Grass. has dim = 60
dim(F) = 7 , corresp. Grass. has dim = 63
dim(F) = 8 , corresp. Grass. has dim = 64
dim(F) = 9 , corresp. Grass. has dim = 63
dim(F) = 10 , corresp. Grass. has dim = 60
dim(F) = 11 , corresp. Grass. has dim = 55
dim(F) = 12 , corresp. Grass. has dim = 48

****************************************
now let's examine all strata listed above

*************** 
stable subspaces of dimension k =  4
Grassmannian has dimension 48

examining stratum [40, [2, 2, 2, 2, 2, 2, 2, 1, 1], 'regular']
largest families of stable subspaces have dimension 4
corresponding stable subspaces decompose as follows:
[0, 0, 0, 1, 1, 1, 1, 0, 0]
[0, 0, 1, 0, 1, 1, 1, 0, 0]
[0, 0, 1, 1, 0, 1, 1, 0, 0]
[0, 0, 1, 1, 1, 0, 1, 0, 0]
[0, 0, 1, 1, 1, 1, 0, 0, 0]
[0, 1, 0, 0, 1, 1, 1, 0, 0]
[0, 1, 0, 1, 0, 1, 1, 0, 0]
[0, 1, 0, 1, 1, 0, 1, 0, 0]
[0, 1, 0, 1, 1, 1, 0, 0, 0]
[0, 1, 1, 0, 0, 1, 1, 0, 0]
[0, 1, 1, 0, 1, 0, 1, 0, 0]
[0, 1, 1, 0, 1, 1, 0, 0, 0]
[0, 1, 1, 1, 0, 0, 1, 0, 0]
[0, 1, 1, 1, 0, 1, 0, 0, 0]
[0, 1, 1, 1, 1, 0, 0, 0, 0]
[1, 0, 0, 0, 1, 1, 1, 0, 0]
[1, 0, 0, 1, 0, 1, 1, 0, 0]
[1, 0, 0, 1, 1, 0, 1, 0, 0]
[1, 0, 0, 1, 1, 1, 0, 0, 0]
[1, 0, 1, 0, 0, 1, 1, 0, 0]
[1, 0, 1, 0, 1, 0, 1, 0, 0]
[1, 0, 1, 0, 1, 1, 0, 0, 0]
[1, 0, 1, 1, 0, 0, 1, 0, 0]
[1, 0, 1, 1, 0, 1, 0, 0, 0]
[1, 0, 1, 1, 1, 0, 0, 0, 0]
[1, 1, 0, 0, 0, 1, 1, 0, 0]
[1, 1, 0, 0, 1, 0, 1, 0, 0]
[1, 1, 0, 0, 1, 1, 0, 0, 0]
[1, 1, 0, 1, 0, 0, 1, 0, 0]
[1, 1, 0, 1, 0, 1, 0, 0, 0]
[1, 1, 0, 1, 1, 0, 0, 0, 0]
[1, 1, 1, 0, 0, 0, 1, 0, 0]
[1, 1, 1, 0, 0, 1, 0, 0, 0]
[1, 1, 1, 0, 1, 0, 0, 0, 0]
[1, 1, 1, 1, 0, 0, 0, 0, 0]
thumbsup holds for this stratum

examining stratum [38, [4, 4, 3, 2, 2, 1], 'subregular']
largest families of stable subspaces have dimension 9
corresponding stable subspaces decompose as follows:
[1, 1, 1, 0, 1, 0]
[1, 1, 1, 1, 0, 0]
[1, 2, 1, 0, 0, 0]
[2, 1, 1, 0, 0, 0]
thumbsup holds for this stratum

examining stratum [38, [4, 4, 2, 2, 2, 2], 'subregular']
largest families of stable subspaces have dimension 8
corresponding stable subspaces decompose as follows:
[1, 1, 0, 0, 1, 1]
[1, 1, 0, 1, 0, 1]
[1, 1, 0, 1, 1, 0]
[1, 1, 1, 0, 0, 1]
[1, 1, 1, 0, 1, 0]
[1, 1, 1, 1, 0, 0]
[1, 2, 0, 0, 0, 1]
[1, 2, 0, 0, 1, 0]
[1, 2, 0, 1, 0, 0]
[1, 2, 1, 0, 0, 0]
[2, 1, 0, 0, 0, 1]
[2, 1, 0, 0, 1, 0]
[2, 1, 0, 1, 0, 0]
[2, 1, 1, 0, 0, 0]
[2, 2, 0, 0, 0, 0]
thumbsup holds for this stratum

examining stratum [38, [4, 3, 3, 3, 3], 'subregular']
largest families of stable subspaces have dimension 9
corresponding stable subspaces decompose as follows:
[1, 0, 1, 1, 1]
[1, 1, 0, 1, 1]
[1, 1, 1, 0, 1]
[1, 1, 1, 1, 0]
thumbsup holds for this stratum

examining stratum [38, [4, 3, 3, 2, 2, 2], 'subregular']
largest families of stable subspaces have dimension 8
corresponding stable subspaces decompose as follows:
[1, 1, 1, 0, 0, 1]
[1, 1, 1, 0, 1, 0]
[1, 1, 1, 1, 0, 0]
[2, 1, 1, 0, 0, 0]
thumbsup holds for this stratum

examining stratum [34, [4, 4, 4, 4], 't3=t4=t5']
largest families of stable subspaces have dimension 12
corresponding stable subspaces decompose as follows:
[1, 1, 1, 1]
thumbsup holds for this stratum

examining stratum [34, [4, 4, 3, 3, 2], 't3=t4=t5']
largest families of stable subspaces have dimension 10
corresponding stable subspaces decompose as follows:
[1, 1, 1, 1, 0]
thumbsup holds for this stratum

examining stratum [34, [4, 3, 3, 3, 3], 't3=t4=t5']
largest families of stable subspaces have dimension 9
corresponding stable subspaces decompose as follows:
[1, 0, 1, 1, 1]
[1, 1, 0, 1, 1]
[1, 1, 1, 0, 1]
[1, 1, 1, 1, 0]
thumbsup holds for this stratum

examining stratum [34, [4, 4, 4, 3, 1], 't2=t3 and t4=t5']
largest families of stable subspaces have dimension 11
corresponding stable subspaces decompose as follows:
[1, 1, 1, 1, 0]
thumbsup holds for this stratum

examining stratum [34, [4, 4, 4, 2, 2], 't2=t3 and t4=t5']
largest families of stable subspaces have dimension 10
corresponding stable subspaces decompose as follows:
[1, 1, 1, 0, 1]
[1, 1, 1, 1, 0]
[1, 1, 2, 0, 0]
[1, 2, 1, 0, 0]
[2, 1, 1, 0, 0]
thumbsup holds for this stratum

examining stratum [34, [4, 4, 3, 3, 2], 't2=t3 and t4=t5']
largest families of stable subspaces have dimension 10
corresponding stable subspaces decompose as follows:
[1, 1, 1, 1, 0]
thumbsup holds for this stratum

examining stratum [34, [4, 3, 3, 3, 3], 't2=t3 and t4=t5']
largest families of stable subspaces have dimension 9
corresponding stable subspaces decompose as follows:
[1, 0, 1, 1, 1]
[1, 1, 0, 1, 1]
[1, 1, 1, 0, 1]
[1, 1, 1, 1, 0]
thumbsup holds for this stratum

examining stratum [32, [6, 4, 3, 3], 't1=t2 and t3=t4=t5']
largest families of stable subspaces have dimension 13
corresponding stable subspaces decompose as follows:
[2, 1, 0, 1]
[2, 1, 1, 0]
thumbsup holds for this stratum

examining stratum [30, [6, 6, 4], 't1=t2 and t3=t4=t5']
largest families of stable subspaces have dimension 16
corresponding stable subspaces decompose as follows:
[1, 2, 1]
[2, 1, 1]
[2, 2, 0]
thumbsup holds for this stratum

examining stratum [24, [8, 8], 't1=t2 and t3=t4=t5']
largest families of stable subspaces have dimension 24
corresponding stable subspaces decompose as follows:
[2, 2]
thumbsup DOES NOT hold for this stratum

examining stratum [26, [8, 4, 4], 't1=t2 and t3=t4=t5']
largest families of stable subspaces have dimension 18
corresponding stable subspaces decompose as follows:
[2, 1, 1]
[3, 0, 1]
[3, 1, 0]
thumbsup holds for this stratum

examining stratum [28, [6, 5, 5], 't2=t3=t4=t5']
largest families of stable subspaces have dimension 16
corresponding stable subspaces decompose as follows:
[2, 1, 1]
thumbsup holds for this stratum

examining stratum [16, [8, 8], 't2=t3=t4=t5']
largest families of stable subspaces have dimension 24
corresponding stable subspaces decompose as follows:
[2, 2]
thumbsup holds for this stratum

examining stratum [20, [10, 6], 't1=t2=t3=t4=t5']
largest families of stable subspaces have dimension 26
corresponding stable subspaces decompose as follows:
[3, 1]
thumbsup holds for this stratum

*************** 
stable subspaces of dimension k =  5
Grassmannian has dimension 55

examining stratum [40, [2, 2, 2, 2, 2, 2, 2, 1, 1], 'regular']
largest families of stable subspaces have dimension 5
corresponding stable subspaces decompose as follows:
[0, 0, 1, 1, 1, 1, 1, 0, 0]
[0, 1, 0, 1, 1, 1, 1, 0, 0]
[0, 1, 1, 0, 1, 1, 1, 0, 0]
[0, 1, 1, 1, 0, 1, 1, 0, 0]
[0, 1, 1, 1, 1, 0, 1, 0, 0]
[0, 1, 1, 1, 1, 1, 0, 0, 0]
[1, 0, 0, 1, 1, 1, 1, 0, 0]
[1, 0, 1, 0, 1, 1, 1, 0, 0]
[1, 0, 1, 1, 0, 1, 1, 0, 0]
[1, 0, 1, 1, 1, 0, 1, 0, 0]
[1, 0, 1, 1, 1, 1, 0, 0, 0]
[1, 1, 0, 0, 1, 1, 1, 0, 0]
[1, 1, 0, 1, 0, 1, 1, 0, 0]
[1, 1, 0, 1, 1, 0, 1, 0, 0]
[1, 1, 0, 1, 1, 1, 0, 0, 0]
[1, 1, 1, 0, 0, 1, 1, 0, 0]
[1, 1, 1, 0, 1, 0, 1, 0, 0]
[1, 1, 1, 0, 1, 1, 0, 0, 0]
[1, 1, 1, 1, 0, 0, 1, 0, 0]
[1, 1, 1, 1, 0, 1, 0, 0, 0]
[1, 1, 1, 1, 1, 0, 0, 0, 0]
thumbsup holds for this stratum

examining stratum [38, [4, 4, 3, 2, 2, 1], 'subregular']
largest families of stable subspaces have dimension 10
corresponding stable subspaces decompose as follows:
[1, 1, 1, 1, 1, 0]
[1, 2, 1, 0, 1, 0]
[1, 2, 1, 1, 0, 0]
[2, 1, 1, 0, 1, 0]
[2, 1, 1, 1, 0, 0]
[2, 2, 1, 0, 0, 0]
thumbsup holds for this stratum

examining stratum [38, [4, 4, 2, 2, 2, 2], 'subregular']
largest families of stable subspaces have dimension 9
corresponding stable subspaces decompose as follows:
[1, 1, 0, 1, 1, 1]
[1, 1, 1, 0, 1, 1]
[1, 1, 1, 1, 0, 1]
[1, 1, 1, 1, 1, 0]
[1, 2, 0, 0, 1, 1]
[1, 2, 0, 1, 0, 1]
[1, 2, 0, 1, 1, 0]
[1, 2, 1, 0, 0, 1]
[1, 2, 1, 0, 1, 0]
[1, 2, 1, 1, 0, 0]
[2, 1, 0, 0, 1, 1]
[2, 1, 0, 1, 0, 1]
[2, 1, 0, 1, 1, 0]
[2, 1, 1, 0, 0, 1]
[2, 1, 1, 0, 1, 0]
[2, 1, 1, 1, 0, 0]
[2, 2, 0, 0, 0, 1]
[2, 2, 0, 0, 1, 0]
[2, 2, 0, 1, 0, 0]
[2, 2, 1, 0, 0, 0]
thumbsup holds for this stratum

examining stratum [38, [4, 3, 3, 3, 3], 'subregular']
largest families of stable subspaces have dimension 11
corresponding stable subspaces decompose as follows:
[1, 1, 1, 1, 1]
thumbsup holds for this stratum

examining stratum [38, [4, 3, 3, 2, 2, 2], 'subregular']
largest families of stable subspaces have dimension 9
corresponding stable subspaces decompose as follows:
[1, 1, 1, 0, 1, 1]
[1, 1, 1, 1, 0, 1]
[1, 1, 1, 1, 1, 0]
[2, 1, 1, 0, 0, 1]
[2, 1, 1, 0, 1, 0]
[2, 1, 1, 1, 0, 0]
thumbsup holds for this stratum

examining stratum [34, [4, 4, 4, 4], 't3=t4=t5']
largest families of stable subspaces have dimension 13
corresponding stable subspaces decompose as follows:
[1, 1, 1, 2]
[1, 1, 2, 1]
[1, 2, 1, 1]
[2, 1, 1, 1]
thumbsup holds for this stratum

examining stratum [34, [4, 4, 3, 3, 2], 't3=t4=t5']
largest families of stable subspaces have dimension 11
corresponding stable subspaces decompose as follows:
[1, 1, 1, 1, 1]
[1, 2, 1, 1, 0]
[2, 1, 1, 1, 0]
thumbsup holds for this stratum

examining stratum [34, [4, 3, 3, 3, 3], 't3=t4=t5']
largest families of stable subspaces have dimension 11
corresponding stable subspaces decompose as follows:
[1, 1, 1, 1, 1]
thumbsup holds for this stratum

examining stratum [34, [4, 4, 4, 3, 1], 't2=t3 and t4=t5']
largest families of stable subspaces have dimension 12
corresponding stable subspaces decompose as follows:
[1, 1, 2, 1, 0]
[1, 2, 1, 1, 0]
[2, 1, 1, 1, 0]
thumbsup holds for this stratum

examining stratum [34, [4, 4, 4, 2, 2], 't2=t3 and t4=t5']
largest families of stable subspaces have dimension 11
corresponding stable subspaces decompose as follows:
[1, 1, 1, 1, 1]
[1, 1, 2, 0, 1]
[1, 1, 2, 1, 0]
[1, 2, 1, 0, 1]
[1, 2, 1, 1, 0]
[1, 2, 2, 0, 0]
[2, 1, 1, 0, 1]
[2, 1, 1, 1, 0]
[2, 1, 2, 0, 0]
[2, 2, 1, 0, 0]
thumbsup holds for this stratum

examining stratum [34, [4, 4, 3, 3, 2], 't2=t3 and t4=t5']
largest families of stable subspaces have dimension 11
corresponding stable subspaces decompose as follows:
[1, 1, 1, 1, 1]
[1, 2, 1, 1, 0]
[2, 1, 1, 1, 0]
thumbsup holds for this stratum

examining stratum [34, [4, 3, 3, 3, 3], 't2=t3 and t4=t5']
largest families of stable subspaces have dimension 11
corresponding stable subspaces decompose as follows:
[1, 1, 1, 1, 1]
thumbsup holds for this stratum

examining stratum [32, [6, 4, 3, 3], 't1=t2 and t3=t4=t5']
largest families of stable subspaces have dimension 15
corresponding stable subspaces decompose as follows:
[2, 1, 1, 1]
thumbsup holds for this stratum

examining stratum [30, [6, 6, 4], 't1=t2 and t3=t4=t5']
largest families of stable subspaces have dimension 19
corresponding stable subspaces decompose as follows:
[2, 2, 1]
thumbsup holds for this stratum

examining stratum [24, [8, 8], 't1=t2 and t3=t4=t5']
largest families of stable subspaces have dimension 27
corresponding stable subspaces decompose as follows:
[2, 3]
[3, 2]
thumbsup holds for this stratum

examining stratum [26, [8, 4, 4], 't1=t2 and t3=t4=t5']
largest families of stable subspaces have dimension 21
corresponding stable subspaces decompose as follows:
[3, 1, 1]
thumbsup holds for this stratum

examining stratum [28, [6, 5, 5], 't2=t3=t4=t5']
largest families of stable subspaces have dimension 18
corresponding stable subspaces decompose as follows:
[2, 1, 2]
[2, 2, 1]
thumbsup holds for this stratum

examining stratum [16, [8, 8], 't2=t3=t4=t5']
largest families of stable subspaces have dimension 27
corresponding stable subspaces decompose as follows:
[2, 3]
[3, 2]
thumbsup holds for this stratum

examining stratum [20, [10, 6], 't1=t2=t3=t4=t5']
largest families of stable subspaces have dimension 29
corresponding stable subspaces decompose as follows:
[3, 2]
[4, 1]
thumbsup holds for this stratum

*************** 
stable subspaces of dimension k =  6
Grassmannian has dimension 60

examining stratum [40, [2, 2, 2, 2, 2, 2, 2, 1, 1], 'regular']
largest families of stable subspaces have dimension 6
corresponding stable subspaces decompose as follows:
[0, 1, 1, 1, 1, 1, 1, 0, 0]
[1, 0, 1, 1, 1, 1, 1, 0, 0]
[1, 1, 0, 1, 1, 1, 1, 0, 0]
[1, 1, 1, 0, 1, 1, 1, 0, 0]
[1, 1, 1, 1, 0, 1, 1, 0, 0]
[1, 1, 1, 1, 1, 0, 1, 0, 0]
[1, 1, 1, 1, 1, 1, 0, 0, 0]
thumbsup holds for this stratum

examining stratum [38, [4, 4, 3, 2, 2, 1], 'subregular']
largest families of stable subspaces have dimension 11
corresponding stable subspaces decompose as follows:
[1, 2, 1, 1, 1, 0]
[2, 1, 1, 1, 1, 0]
[2, 2, 1, 0, 1, 0]
[2, 2, 1, 1, 0, 0]
thumbsup holds for this stratum

examining stratum [38, [4, 4, 2, 2, 2, 2], 'subregular']
largest families of stable subspaces have dimension 10
corresponding stable subspaces decompose as follows:
[1, 1, 1, 1, 1, 1]
[1, 2, 0, 1, 1, 1]
[1, 2, 1, 0, 1, 1]
[1, 2, 1, 1, 0, 1]
[1, 2, 1, 1, 1, 0]
[2, 1, 0, 1, 1, 1]
[2, 1, 1, 0, 1, 1]
[2, 1, 1, 1, 0, 1]
[2, 1, 1, 1, 1, 0]
[2, 2, 0, 0, 1, 1]
[2, 2, 0, 1, 0, 1]
[2, 2, 0, 1, 1, 0]
[2, 2, 1, 0, 0, 1]
[2, 2, 1, 0, 1, 0]
[2, 2, 1, 1, 0, 0]
thumbsup holds for this stratum

examining stratum [38, [4, 3, 3, 3, 3], 'subregular']
largest families of stable subspaces have dimension 12
corresponding stable subspaces decompose as follows:
[2, 1, 1, 1, 1]
thumbsup holds for this stratum

examining stratum [38, [4, 3, 3, 2, 2, 2], 'subregular']
largest families of stable subspaces have dimension 10
corresponding stable subspaces decompose as follows:
[1, 1, 1, 1, 1, 1]
[2, 1, 1, 0, 1, 1]
[2, 1, 1, 1, 0, 1]
[2, 1, 1, 1, 1, 0]
thumbsup holds for this stratum

examining stratum [34, [4, 4, 4, 4], 't3=t4=t5']
largest families of stable subspaces have dimension 14
corresponding stable subspaces decompose as follows:
[1, 1, 2, 2]
[1, 2, 1, 2]
[1, 2, 2, 1]
[2, 1, 1, 2]
[2, 1, 2, 1]
[2, 2, 1, 1]
thumbsup holds for this stratum

examining stratum [34, [4, 4, 3, 3, 2], 't3=t4=t5']
largest families of stable subspaces have dimension 12
corresponding stable subspaces decompose as follows:
[1, 2, 1, 1, 1]
[2, 1, 1, 1, 1]
[2, 2, 1, 1, 0]
thumbsup holds for this stratum

examining stratum [34, [4, 3, 3, 3, 3], 't3=t4=t5']
largest families of stable subspaces have dimension 12
corresponding stable subspaces decompose as follows:
[2, 1, 1, 1, 1]
thumbsup holds for this stratum

examining stratum [34, [4, 4, 4, 3, 1], 't2=t3 and t4=t5']
largest families of stable subspaces have dimension 13
corresponding stable subspaces decompose as follows:
[1, 2, 2, 1, 0]
[2, 1, 2, 1, 0]
[2, 2, 1, 1, 0]
thumbsup holds for this stratum

examining stratum [34, [4, 4, 4, 2, 2], 't2=t3 and t4=t5']
largest families of stable subspaces have dimension 12
corresponding stable subspaces decompose as follows:
[1, 1, 2, 1, 1]
[1, 2, 1, 1, 1]
[1, 2, 2, 0, 1]
[1, 2, 2, 1, 0]
[2, 1, 1, 1, 1]
[2, 1, 2, 0, 1]
[2, 1, 2, 1, 0]
[2, 2, 1, 0, 1]
[2, 2, 1, 1, 0]
[2, 2, 2, 0, 0]
thumbsup holds for this stratum

examining stratum [34, [4, 4, 3, 3, 2], 't2=t3 and t4=t5']
largest families of stable subspaces have dimension 12
corresponding stable subspaces decompose as follows:
[1, 2, 1, 1, 1]
[2, 1, 1, 1, 1]
[2, 2, 1, 1, 0]
thumbsup holds for this stratum

examining stratum [34, [4, 3, 3, 3, 3], 't2=t3 and t4=t5']
largest families of stable subspaces have dimension 12
corresponding stable subspaces decompose as follows:
[2, 1, 1, 1, 1]
thumbsup holds for this stratum

examining stratum [32, [6, 4, 3, 3], 't1=t2 and t3=t4=t5']
largest families of stable subspaces have dimension 16
corresponding stable subspaces decompose as follows:
[2, 2, 1, 1]
[3, 1, 1, 1]
thumbsup holds for this stratum

examining stratum [30, [6, 6, 4], 't1=t2 and t3=t4=t5']
largest families of stable subspaces have dimension 20
corresponding stable subspaces decompose as follows:
[2, 2, 2]
[2, 3, 1]
[3, 2, 1]
thumbsup holds for this stratum

examining stratum [24, [8, 8], 't1=t2 and t3=t4=t5']
largest families of stable subspaces have dimension 30
corresponding stable subspaces decompose as follows:
[3, 3]
thumbsup holds for this stratum

examining stratum [26, [8, 4, 4], 't1=t2 and t3=t4=t5']
largest families of stable subspaces have dimension 22
corresponding stable subspaces decompose as follows:
[3, 1, 2]
[3, 2, 1]
[4, 1, 1]
thumbsup holds for this stratum

examining stratum [28, [6, 5, 5], 't2=t3=t4=t5']
largest families of stable subspaces have dimension 20
corresponding stable subspaces decompose as follows:
[2, 2, 2]
thumbsup holds for this stratum

examining stratum [16, [8, 8], 't2=t3=t4=t5']
largest families of stable subspaces have dimension 30
corresponding stable subspaces decompose as follows:
[3, 3]
thumbsup holds for this stratum

examining stratum [20, [10, 6], 't1=t2=t3=t4=t5']
largest families of stable subspaces have dimension 32
corresponding stable subspaces decompose as follows:
[4, 2]
thumbsup holds for this stratum

*************** 
stable subspaces of dimension k =  7
Grassmannian has dimension 63

examining stratum [40, [2, 2, 2, 2, 2, 2, 2, 1, 1], 'regular']
largest families of stable subspaces have dimension 7
corresponding stable subspaces decompose as follows:
[1, 1, 1, 1, 1, 1, 1, 0, 0]
thumbsup holds for this stratum

examining stratum [38, [4, 4, 3, 2, 2, 1], 'subregular']
largest families of stable subspaces have dimension 12
corresponding stable subspaces decompose as follows:
[2, 2, 1, 1, 1, 0]
thumbsup holds for this stratum

examining stratum [38, [4, 4, 2, 2, 2, 2], 'subregular']
largest families of stable subspaces have dimension 11
corresponding stable subspaces decompose as follows:
[1, 2, 1, 1, 1, 1]
[2, 1, 1, 1, 1, 1]
[2, 2, 0, 1, 1, 1]
[2, 2, 1, 0, 1, 1]
[2, 2, 1, 1, 0, 1]
[2, 2, 1, 1, 1, 0]
thumbsup holds for this stratum

examining stratum [38, [4, 3, 3, 3, 3], 'subregular']
largest families of stable subspaces have dimension 12
corresponding stable subspaces decompose as follows:
[2, 1, 1, 1, 2]
[2, 1, 1, 2, 1]
[2, 1, 2, 1, 1]
[2, 2, 1, 1, 1]
thumbsup holds for this stratum

examining stratum [38, [4, 3, 3, 2, 2, 2], 'subregular']
largest families of stable subspaces have dimension 11
corresponding stable subspaces decompose as follows:
[2, 1, 1, 1, 1, 1]
thumbsup holds for this stratum

examining stratum [34, [4, 4, 4, 4], 't3=t4=t5']
largest families of stable subspaces have dimension 15
corresponding stable subspaces decompose as follows:
[1, 2, 2, 2]
[2, 1, 2, 2]
[2, 2, 1, 2]
[2, 2, 2, 1]
thumbsup holds for this stratum

examining stratum [34, [4, 4, 3, 3, 2], 't3=t4=t5']
largest families of stable subspaces have dimension 13
corresponding stable subspaces decompose as follows:
[2, 2, 1, 1, 1]
thumbsup holds for this stratum

examining stratum [34, [4, 3, 3, 3, 3], 't3=t4=t5']
largest families of stable subspaces have dimension 12
corresponding stable subspaces decompose as follows:
[2, 1, 1, 1, 2]
[2, 1, 1, 2, 1]
[2, 1, 2, 1, 1]
[2, 2, 1, 1, 1]
thumbsup holds for this stratum

examining stratum [34, [4, 4, 4, 3, 1], 't2=t3 and t4=t5']
largest families of stable subspaces have dimension 14
corresponding stable subspaces decompose as follows:
[2, 2, 2, 1, 0]
thumbsup holds for this stratum

examining stratum [34, [4, 4, 4, 2, 2], 't2=t3 and t4=t5']
largest families of stable subspaces have dimension 13
corresponding stable subspaces decompose as follows:
[1, 2, 2, 1, 1]
[2, 1, 2, 1, 1]
[2, 2, 1, 1, 1]
[2, 2, 2, 0, 1]
[2, 2, 2, 1, 0]
thumbsup holds for this stratum

examining stratum [34, [4, 4, 3, 3, 2], 't2=t3 and t4=t5']
largest families of stable subspaces have dimension 13
corresponding stable subspaces decompose as follows:
[2, 2, 1, 1, 1]
thumbsup holds for this stratum

examining stratum [34, [4, 3, 3, 3, 3], 't2=t3 and t4=t5']
largest families of stable subspaces have dimension 12
corresponding stable subspaces decompose as follows:
[2, 1, 1, 1, 2]
[2, 1, 1, 2, 1]
[2, 1, 2, 1, 1]
[2, 2, 1, 1, 1]
thumbsup holds for this stratum

examining stratum [32, [6, 4, 3, 3], 't1=t2 and t3=t4=t5']
largest families of stable subspaces have dimension 17
corresponding stable subspaces decompose as follows:
[3, 2, 1, 1]
thumbsup holds for this stratum

examining stratum [30, [6, 6, 4], 't1=t2 and t3=t4=t5']
largest families of stable subspaces have dimension 21
corresponding stable subspaces decompose as follows:
[2, 3, 2]
[3, 2, 2]
[3, 3, 1]
thumbsup holds for this stratum

examining stratum [24, [8, 8], 't1=t2 and t3=t4=t5']
largest families of stable subspaces have dimension 31
corresponding stable subspaces decompose as follows:
[3, 4]
[4, 3]
thumbsup holds for this stratum

examining stratum [26, [8, 4, 4], 't1=t2 and t3=t4=t5']
largest families of stable subspaces have dimension 23
corresponding stable subspaces decompose as follows:
[3, 2, 2]
[4, 1, 2]
[4, 2, 1]
thumbsup holds for this stratum

examining stratum [28, [6, 5, 5], 't2=t3=t4=t5']
largest families of stable subspaces have dimension 21
corresponding stable subspaces decompose as follows:
[3, 2, 2]
thumbsup holds for this stratum

examining stratum [16, [8, 8], 't2=t3=t4=t5']
largest families of stable subspaces have dimension 31
corresponding stable subspaces decompose as follows:
[3, 4]
[4, 3]
thumbsup holds for this stratum

examining stratum [20, [10, 6], 't1=t2=t3=t4=t5']
largest families of stable subspaces have dimension 33
corresponding stable subspaces decompose as follows:
[4, 3]
[5, 2]
thumbsup holds for this stratum

*************** 
stable subspaces of dimension k =  8
Grassmannian has dimension 64

examining stratum [40, [2, 2, 2, 2, 2, 2, 2, 1, 1], 'regular']
largest families of stable subspaces have dimension 7
corresponding stable subspaces decompose as follows:
[1, 1, 1, 1, 1, 1, 1, 0, 1]
[1, 1, 1, 1, 1, 1, 1, 1, 0]
thumbsup holds for this stratum

examining stratum [38, [4, 4, 3, 2, 2, 1], 'subregular']
largest families of stable subspaces have dimension 12
corresponding stable subspaces decompose as follows:
[2, 2, 1, 1, 1, 1]
[2, 2, 2, 1, 1, 0]
thumbsup holds for this stratum

examining stratum [38, [4, 4, 2, 2, 2, 2], 'subregular']
largest families of stable subspaces have dimension 12
corresponding stable subspaces decompose as follows:
[2, 2, 1, 1, 1, 1]
thumbsup holds for this stratum

examining stratum [38, [4, 3, 3, 3, 3], 'subregular']
largest families of stable subspaces have dimension 12
corresponding stable subspaces decompose as follows:
[2, 1, 1, 2, 2]
[2, 1, 2, 1, 2]
[2, 1, 2, 2, 1]
[2, 2, 1, 1, 2]
[2, 2, 1, 2, 1]
[2, 2, 2, 1, 1]
thumbsup holds for this stratum

examining stratum [38, [4, 3, 3, 2, 2, 2], 'subregular']
largest families of stable subspaces have dimension 11
corresponding stable subspaces decompose as follows:
[2, 1, 2, 1, 1, 1]
[2, 2, 1, 1, 1, 1]
thumbsup holds for this stratum

examining stratum [34, [4, 4, 4, 4], 't3=t4=t5']
largest families of stable subspaces have dimension 16
corresponding stable subspaces decompose as follows:
[2, 2, 2, 2]
thumbsup holds for this stratum

examining stratum [34, [4, 4, 3, 3, 2], 't3=t4=t5']
largest families of stable subspaces have dimension 13
corresponding stable subspaces decompose as follows:
[2, 2, 1, 2, 1]
[2, 2, 2, 1, 1]
thumbsup holds for this stratum

examining stratum [34, [4, 3, 3, 3, 3], 't3=t4=t5']
largest families of stable subspaces have dimension 12
corresponding stable subspaces decompose as follows:
[2, 1, 1, 2, 2]
[2, 1, 2, 1, 2]
[2, 1, 2, 2, 1]
[2, 2, 1, 1, 2]
[2, 2, 1, 2, 1]
[2, 2, 2, 1, 1]
thumbsup holds for this stratum

examining stratum [34, [4, 4, 4, 3, 1], 't2=t3 and t4=t5']
largest families of stable subspaces have dimension 14
corresponding stable subspaces decompose as follows:
[2, 2, 2, 1, 1]
[2, 2, 2, 2, 0]
thumbsup holds for this stratum

examining stratum [34, [4, 4, 4, 2, 2], 't2=t3 and t4=t5']
largest families of stable subspaces have dimension 14
corresponding stable subspaces decompose as follows:
[2, 2, 2, 1, 1]
thumbsup holds for this stratum

examining stratum [34, [4, 4, 3, 3, 2], 't2=t3 and t4=t5']
largest families of stable subspaces have dimension 13
corresponding stable subspaces decompose as follows:
[2, 2, 1, 2, 1]
[2, 2, 2, 1, 1]
thumbsup holds for this stratum

examining stratum [34, [4, 3, 3, 3, 3], 't2=t3 and t4=t5']
largest families of stable subspaces have dimension 12
corresponding stable subspaces decompose as follows:
[2, 1, 1, 2, 2]
[2, 1, 2, 1, 2]
[2, 1, 2, 2, 1]
[2, 2, 1, 1, 2]
[2, 2, 1, 2, 1]
[2, 2, 2, 1, 1]
thumbsup holds for this stratum

examining stratum [32, [6, 4, 3, 3], 't1=t2 and t3=t4=t5']
largest families of stable subspaces have dimension 17
corresponding stable subspaces decompose as follows:
[3, 2, 1, 2]
[3, 2, 2, 1]
thumbsup holds for this stratum

examining stratum [30, [6, 6, 4], 't1=t2 and t3=t4=t5']
largest families of stable subspaces have dimension 22
corresponding stable subspaces decompose as follows:
[3, 3, 2]
thumbsup holds for this stratum

examining stratum [24, [8, 8], 't1=t2 and t3=t4=t5']
largest families of stable subspaces have dimension 32
corresponding stable subspaces decompose as follows:
[4, 4]
thumbsup holds for this stratum

examining stratum [26, [8, 4, 4], 't1=t2 and t3=t4=t5']
largest families of stable subspaces have dimension 24
corresponding stable subspaces decompose as follows:
[4, 2, 2]
thumbsup holds for this stratum

examining stratum [28, [6, 5, 5], 't2=t3=t4=t5']
largest families of stable subspaces have dimension 21
corresponding stable subspaces decompose as follows:
[3, 2, 3]
[3, 3, 2]
thumbsup holds for this stratum

examining stratum [16, [8, 8], 't2=t3=t4=t5']
largest families of stable subspaces have dimension 32
corresponding stable subspaces decompose as follows:
[4, 4]
thumbsup holds for this stratum

examining stratum [20, [10, 6], 't1=t2=t3=t4=t5']
largest families of stable subspaces have dimension 34
corresponding stable subspaces decompose as follows:
[5, 3]
thumbsup holds for this stratum

*************** 
stable subspaces of dimension k =  9
Grassmannian has dimension 63

examining stratum [40, [2, 2, 2, 2, 2, 2, 2, 1, 1], 'regular']
largest families of stable subspaces have dimension 7
corresponding stable subspaces decompose as follows:
[1, 1, 1, 1, 1, 1, 1, 1, 1]
thumbsup holds for this stratum

examining stratum [38, [4, 4, 3, 2, 2, 1], 'subregular']
largest families of stable subspaces have dimension 12
corresponding stable subspaces decompose as follows:
[2, 2, 2, 1, 1, 1]
thumbsup holds for this stratum

examining stratum [38, [4, 4, 2, 2, 2, 2], 'subregular']
largest families of stable subspaces have dimension 11
corresponding stable subspaces decompose as follows:
[2, 2, 1, 1, 1, 2]
[2, 2, 1, 1, 2, 1]
[2, 2, 1, 2, 1, 1]
[2, 2, 2, 1, 1, 1]
[2, 3, 1, 1, 1, 1]
[3, 2, 1, 1, 1, 1]
thumbsup holds for this stratum

examining stratum [38, [4, 3, 3, 3, 3], 'subregular']
largest families of stable subspaces have dimension 12
corresponding stable subspaces decompose as follows:
[2, 1, 2, 2, 2]
[2, 2, 1, 2, 2]
[2, 2, 2, 1, 2]
[2, 2, 2, 2, 1]
thumbsup holds for this stratum

examining stratum [38, [4, 3, 3, 2, 2, 2], 'subregular']
largest families of stable subspaces have dimension 11
corresponding stable subspaces decompose as follows:
[2, 2, 2, 1, 1, 1]
thumbsup holds for this stratum

examining stratum [34, [4, 4, 4, 4], 't3=t4=t5']
largest families of stable subspaces have dimension 15
corresponding stable subspaces decompose as follows:
[2, 2, 2, 3]
[2, 2, 3, 2]
[2, 3, 2, 2]
[3, 2, 2, 2]
thumbsup holds for this stratum

examining stratum [34, [4, 4, 3, 3, 2], 't3=t4=t5']
largest families of stable subspaces have dimension 13
corresponding stable subspaces decompose as follows:
[2, 2, 2, 2, 1]
thumbsup holds for this stratum

examining stratum [34, [4, 3, 3, 3, 3], 't3=t4=t5']
largest families of stable subspaces have dimension 12
corresponding stable subspaces decompose as follows:
[2, 1, 2, 2, 2]
[2, 2, 1, 2, 2]
[2, 2, 2, 1, 2]
[2, 2, 2, 2, 1]
thumbsup holds for this stratum

examining stratum [34, [4, 4, 4, 3, 1], 't2=t3 and t4=t5']
largest families of stable subspaces have dimension 14
corresponding stable subspaces decompose as follows:
[2, 2, 2, 2, 1]
thumbsup holds for this stratum

examining stratum [34, [4, 4, 4, 2, 2], 't2=t3 and t4=t5']
largest families of stable subspaces have dimension 13
corresponding stable subspaces decompose as follows:
[2, 2, 2, 1, 2]
[2, 2, 2, 2, 1]
[2, 2, 3, 1, 1]
[2, 3, 2, 1, 1]
[3, 2, 2, 1, 1]
thumbsup holds for this stratum

examining stratum [34, [4, 4, 3, 3, 2], 't2=t3 and t4=t5']
largest families of stable subspaces have dimension 13
corresponding stable subspaces decompose as follows:
[2, 2, 2, 2, 1]
thumbsup holds for this stratum

examining stratum [34, [4, 3, 3, 3, 3], 't2=t3 and t4=t5']
largest families of stable subspaces have dimension 12
corresponding stable subspaces decompose as follows:
[2, 1, 2, 2, 2]
[2, 2, 1, 2, 2]
[2, 2, 2, 1, 2]
[2, 2, 2, 2, 1]
thumbsup holds for this stratum

examining stratum [32, [6, 4, 3, 3], 't1=t2 and t3=t4=t5']
largest families of stable subspaces have dimension 17
corresponding stable subspaces decompose as follows:
[3, 2, 2, 2]
thumbsup holds for this stratum

examining stratum [30, [6, 6, 4], 't1=t2 and t3=t4=t5']
largest families of stable subspaces have dimension 21
corresponding stable subspaces decompose as follows:
[3, 3, 3]
[3, 4, 2]
[4, 3, 2]
thumbsup holds for this stratum

examining stratum [24, [8, 8], 't1=t2 and t3=t4=t5']
largest families of stable subspaces have dimension 31
corresponding stable subspaces decompose as follows:
[4, 5]
[5, 4]
thumbsup holds for this stratum

examining stratum [26, [8, 4, 4], 't1=t2 and t3=t4=t5']
largest families of stable subspaces have dimension 23
corresponding stable subspaces decompose as follows:
[4, 2, 3]
[4, 3, 2]
[5, 2, 2]
thumbsup holds for this stratum

examining stratum [28, [6, 5, 5], 't2=t3=t4=t5']
largest families of stable subspaces have dimension 21
corresponding stable subspaces decompose as follows:
[3, 3, 3]
thumbsup holds for this stratum

examining stratum [16, [8, 8], 't2=t3=t4=t5']
largest families of stable subspaces have dimension 31
corresponding stable subspaces decompose as follows:
[4, 5]
[5, 4]
thumbsup holds for this stratum

examining stratum [20, [10, 6], 't1=t2=t3=t4=t5']
largest families of stable subspaces have dimension 33
corresponding stable subspaces decompose as follows:
[5, 4]
[6, 3]
thumbsup holds for this stratum

*************** 
stable subspaces of dimension k =  10
Grassmannian has dimension 60

examining stratum [40, [2, 2, 2, 2, 2, 2, 2, 1, 1], 'regular']
largest families of stable subspaces have dimension 6
corresponding stable subspaces decompose as follows:
[1, 1, 1, 1, 1, 1, 2, 1, 1]
[1, 1, 1, 1, 1, 2, 1, 1, 1]
[1, 1, 1, 1, 2, 1, 1, 1, 1]
[1, 1, 1, 2, 1, 1, 1, 1, 1]
[1, 1, 2, 1, 1, 1, 1, 1, 1]
[1, 2, 1, 1, 1, 1, 1, 1, 1]
[2, 1, 1, 1, 1, 1, 1, 1, 1]
thumbsup holds for this stratum

examining stratum [38, [4, 4, 3, 2, 2, 1], 'subregular']
largest families of stable subspaces have dimension 11
corresponding stable subspaces decompose as follows:
[2, 2, 2, 1, 2, 1]
[2, 2, 2, 2, 1, 1]
[2, 3, 2, 1, 1, 1]
[3, 2, 2, 1, 1, 1]
thumbsup holds for this stratum

examining stratum [38, [4, 4, 2, 2, 2, 2], 'subregular']
largest families of stable subspaces have dimension 10
corresponding stable subspaces decompose as follows:
[2, 2, 1, 1, 2, 2]
[2, 2, 1, 2, 1, 2]
[2, 2, 1, 2, 2, 1]
[2, 2, 2, 1, 1, 2]
[2, 2, 2, 1, 2, 1]
[2, 2, 2, 2, 1, 1]
[2, 3, 1, 1, 1, 2]
[2, 3, 1, 1, 2, 1]
[2, 3, 1, 2, 1, 1]
[2, 3, 2, 1, 1, 1]
[3, 2, 1, 1, 1, 2]
[3, 2, 1, 1, 2, 1]
[3, 2, 1, 2, 1, 1]
[3, 2, 2, 1, 1, 1]
[3, 3, 1, 1, 1, 1]
thumbsup holds for this stratum

examining stratum [38, [4, 3, 3, 3, 3], 'subregular']
largest families of stable subspaces have dimension 12
corresponding stable subspaces decompose as follows:
[2, 2, 2, 2, 2]
thumbsup holds for this stratum

examining stratum [38, [4, 3, 3, 2, 2, 2], 'subregular']
largest families of stable subspaces have dimension 10
corresponding stable subspaces decompose as follows:
[2, 2, 2, 1, 1, 2]
[2, 2, 2, 1, 2, 1]
[2, 2, 2, 2, 1, 1]
[3, 2, 2, 1, 1, 1]
thumbsup holds for this stratum

examining stratum [34, [4, 4, 4, 4], 't3=t4=t5']
largest families of stable subspaces have dimension 14
corresponding stable subspaces decompose as follows:
[2, 2, 3, 3]
[2, 3, 2, 3]
[2, 3, 3, 2]
[3, 2, 2, 3]
[3, 2, 3, 2]
[3, 3, 2, 2]
thumbsup holds for this stratum

examining stratum [34, [4, 4, 3, 3, 2], 't3=t4=t5']
largest families of stable subspaces have dimension 12
corresponding stable subspaces decompose as follows:
[2, 2, 2, 2, 2]
[2, 3, 2, 2, 1]
[3, 2, 2, 2, 1]
thumbsup holds for this stratum

examining stratum [34, [4, 3, 3, 3, 3], 't3=t4=t5']
largest families of stable subspaces have dimension 12
corresponding stable subspaces decompose as follows:
[2, 2, 2, 2, 2]
thumbsup holds for this stratum

examining stratum [34, [4, 4, 4, 3, 1], 't2=t3 and t4=t5']
largest families of stable subspaces have dimension 13
corresponding stable subspaces decompose as follows:
[2, 2, 3, 2, 1]
[2, 3, 2, 2, 1]
[3, 2, 2, 2, 1]
thumbsup holds for this stratum

examining stratum [34, [4, 4, 4, 2, 2], 't2=t3 and t4=t5']
largest families of stable subspaces have dimension 12
corresponding stable subspaces decompose as follows:
[2, 2, 2, 2, 2]
[2, 2, 3, 1, 2]
[2, 2, 3, 2, 1]
[2, 3, 2, 1, 2]
[2, 3, 2, 2, 1]
[2, 3, 3, 1, 1]
[3, 2, 2, 1, 2]
[3, 2, 2, 2, 1]
[3, 2, 3, 1, 1]
[3, 3, 2, 1, 1]
thumbsup holds for this stratum

examining stratum [34, [4, 4, 3, 3, 2], 't2=t3 and t4=t5']
largest families of stable subspaces have dimension 12
corresponding stable subspaces decompose as follows:
[2, 2, 2, 2, 2]
[2, 3, 2, 2, 1]
[3, 2, 2, 2, 1]
thumbsup holds for this stratum

examining stratum [34, [4, 3, 3, 3, 3], 't2=t3 and t4=t5']
largest families of stable subspaces have dimension 12
corresponding stable subspaces decompose as follows:
[2, 2, 2, 2, 2]
thumbsup holds for this stratum

examining stratum [32, [6, 4, 3, 3], 't1=t2 and t3=t4=t5']
largest families of stable subspaces have dimension 16
corresponding stable subspaces decompose as follows:
[3, 3, 2, 2]
[4, 2, 2, 2]
thumbsup holds for this stratum

examining stratum [30, [6, 6, 4], 't1=t2 and t3=t4=t5']
largest families of stable subspaces have dimension 20
corresponding stable subspaces decompose as follows:
[3, 4, 3]
[4, 3, 3]
[4, 4, 2]
thumbsup holds for this stratum

examining stratum [24, [8, 8], 't1=t2 and t3=t4=t5']
largest families of stable subspaces have dimension 30
corresponding stable subspaces decompose as follows:
[5, 5]
thumbsup holds for this stratum

examining stratum [26, [8, 4, 4], 't1=t2 and t3=t4=t5']
largest families of stable subspaces have dimension 22
corresponding stable subspaces decompose as follows:
[4, 3, 3]
[5, 2, 3]
[5, 3, 2]
thumbsup holds for this stratum

examining stratum [28, [6, 5, 5], 't2=t3=t4=t5']
largest families of stable subspaces have dimension 20
corresponding stable subspaces decompose as follows:
[4, 3, 3]
thumbsup holds for this stratum

examining stratum [16, [8, 8], 't2=t3=t4=t5']
largest families of stable subspaces have dimension 30
corresponding stable subspaces decompose as follows:
[5, 5]
thumbsup holds for this stratum

examining stratum [20, [10, 6], 't1=t2=t3=t4=t5']
largest families of stable subspaces have dimension 32
corresponding stable subspaces decompose as follows:
[6, 4]
thumbsup holds for this stratum

*************** 
stable subspaces of dimension k =  11
Grassmannian has dimension 55

examining stratum [40, [2, 2, 2, 2, 2, 2, 2, 1, 1], 'regular']
largest families of stable subspaces have dimension 5
corresponding stable subspaces decompose as follows:
[1, 1, 1, 1, 1, 2, 2, 1, 1]
[1, 1, 1, 1, 2, 1, 2, 1, 1]
[1, 1, 1, 1, 2, 2, 1, 1, 1]
[1, 1, 1, 2, 1, 1, 2, 1, 1]
[1, 1, 1, 2, 1, 2, 1, 1, 1]
[1, 1, 1, 2, 2, 1, 1, 1, 1]
[1, 1, 2, 1, 1, 1, 2, 1, 1]
[1, 1, 2, 1, 1, 2, 1, 1, 1]
[1, 1, 2, 1, 2, 1, 1, 1, 1]
[1, 1, 2, 2, 1, 1, 1, 1, 1]
[1, 2, 1, 1, 1, 1, 2, 1, 1]
[1, 2, 1, 1, 1, 2, 1, 1, 1]
[1, 2, 1, 1, 2, 1, 1, 1, 1]
[1, 2, 1, 2, 1, 1, 1, 1, 1]
[1, 2, 2, 1, 1, 1, 1, 1, 1]
[2, 1, 1, 1, 1, 1, 2, 1, 1]
[2, 1, 1, 1, 1, 2, 1, 1, 1]
[2, 1, 1, 1, 2, 1, 1, 1, 1]
[2, 1, 1, 2, 1, 1, 1, 1, 1]
[2, 1, 2, 1, 1, 1, 1, 1, 1]
[2, 2, 1, 1, 1, 1, 1, 1, 1]
thumbsup holds for this stratum

examining stratum [38, [4, 4, 3, 2, 2, 1], 'subregular']
largest families of stable subspaces have dimension 10
corresponding stable subspaces decompose as follows:
[2, 2, 2, 2, 2, 1]
[2, 3, 2, 1, 2, 1]
[2, 3, 2, 2, 1, 1]
[3, 2, 2, 1, 2, 1]
[3, 2, 2, 2, 1, 1]
[3, 3, 2, 1, 1, 1]
thumbsup holds for this stratum

examining stratum [38, [4, 4, 2, 2, 2, 2], 'subregular']
largest families of stable subspaces have dimension 9
corresponding stable subspaces decompose as follows:
[2, 2, 1, 2, 2, 2]
[2, 2, 2, 1, 2, 2]
[2, 2, 2, 2, 1, 2]
[2, 2, 2, 2, 2, 1]
[2, 3, 1, 1, 2, 2]
[2, 3, 1, 2, 1, 2]
[2, 3, 1, 2, 2, 1]
[2, 3, 2, 1, 1, 2]
[2, 3, 2, 1, 2, 1]
[2, 3, 2, 2, 1, 1]
[3, 2, 1, 1, 2, 2]
[3, 2, 1, 2, 1, 2]
[3, 2, 1, 2, 2, 1]
[3, 2, 2, 1, 1, 2]
[3, 2, 2, 1, 2, 1]
[3, 2, 2, 2, 1, 1]
[3, 3, 1, 1, 1, 2]
[3, 3, 1, 1, 2, 1]
[3, 3, 1, 2, 1, 1]
[3, 3, 2, 1, 1, 1]
thumbsup holds for this stratum

examining stratum [38, [4, 3, 3, 3, 3], 'subregular']
largest families of stable subspaces have dimension 11
corresponding stable subspaces decompose as follows:
[3, 2, 2, 2, 2]
thumbsup holds for this stratum

examining stratum [38, [4, 3, 3, 2, 2, 2], 'subregular']
largest families of stable subspaces have dimension 9
corresponding stable subspaces decompose as follows:
[2, 2, 2, 1, 2, 2]
[2, 2, 2, 2, 1, 2]
[2, 2, 2, 2, 2, 1]
[3, 2, 2, 1, 1, 2]
[3, 2, 2, 1, 2, 1]
[3, 2, 2, 2, 1, 1]
thumbsup holds for this stratum

examining stratum [34, [4, 4, 4, 4], 't3=t4=t5']
largest families of stable subspaces have dimension 13
corresponding stable subspaces decompose as follows:
[2, 3, 3, 3]
[3, 2, 3, 3]
[3, 3, 2, 3]
[3, 3, 3, 2]
thumbsup holds for this stratum

examining stratum [34, [4, 4, 3, 3, 2], 't3=t4=t5']
largest families of stable subspaces have dimension 11
corresponding stable subspaces decompose as follows:
[2, 3, 2, 2, 2]
[3, 2, 2, 2, 2]
[3, 3, 2, 2, 1]
thumbsup holds for this stratum

examining stratum [34, [4, 3, 3, 3, 3], 't3=t4=t5']
largest families of stable subspaces have dimension 11
corresponding stable subspaces decompose as follows:
[3, 2, 2, 2, 2]
thumbsup holds for this stratum

examining stratum [34, [4, 4, 4, 3, 1], 't2=t3 and t4=t5']
largest families of stable subspaces have dimension 12
corresponding stable subspaces decompose as follows:
[2, 3, 3, 2, 1]
[3, 2, 3, 2, 1]
[3, 3, 2, 2, 1]
thumbsup holds for this stratum

examining stratum [34, [4, 4, 4, 2, 2], 't2=t3 and t4=t5']
largest families of stable subspaces have dimension 11
corresponding stable subspaces decompose as follows:
[2, 2, 3, 2, 2]
[2, 3, 2, 2, 2]
[2, 3, 3, 1, 2]
[2, 3, 3, 2, 1]
[3, 2, 2, 2, 2]
[3, 2, 3, 1, 2]
[3, 2, 3, 2, 1]
[3, 3, 2, 1, 2]
[3, 3, 2, 2, 1]
[3, 3, 3, 1, 1]
thumbsup holds for this stratum

examining stratum [34, [4, 4, 3, 3, 2], 't2=t3 and t4=t5']
largest families of stable subspaces have dimension 11
corresponding stable subspaces decompose as follows:
[2, 3, 2, 2, 2]
[3, 2, 2, 2, 2]
[3, 3, 2, 2, 1]
thumbsup holds for this stratum

examining stratum [34, [4, 3, 3, 3, 3], 't2=t3 and t4=t5']
largest families of stable subspaces have dimension 11
corresponding stable subspaces decompose as follows:
[3, 2, 2, 2, 2]
thumbsup holds for this stratum

examining stratum [32, [6, 4, 3, 3], 't1=t2 and t3=t4=t5']
largest families of stable subspaces have dimension 15
corresponding stable subspaces decompose as follows:
[4, 3, 2, 2]
thumbsup holds for this stratum

examining stratum [30, [6, 6, 4], 't1=t2 and t3=t4=t5']
largest families of stable subspaces have dimension 19
corresponding stable subspaces decompose as follows:
[4, 4, 3]
thumbsup holds for this stratum

examining stratum [24, [8, 8], 't1=t2 and t3=t4=t5']
largest families of stable subspaces have dimension 27
corresponding stable subspaces decompose as follows:
[5, 6]
[6, 5]
thumbsup holds for this stratum

examining stratum [26, [8, 4, 4], 't1=t2 and t3=t4=t5']
largest families of stable subspaces have dimension 21
corresponding stable subspaces decompose as follows:
[5, 3, 3]
thumbsup holds for this stratum

examining stratum [28, [6, 5, 5], 't2=t3=t4=t5']
largest families of stable subspaces have dimension 18
corresponding stable subspaces decompose as follows:
[4, 3, 4]
[4, 4, 3]
thumbsup holds for this stratum

examining stratum [16, [8, 8], 't2=t3=t4=t5']
largest families of stable subspaces have dimension 27
corresponding stable subspaces decompose as follows:
[5, 6]
[6, 5]
thumbsup holds for this stratum

examining stratum [20, [10, 6], 't1=t2=t3=t4=t5']
largest families of stable subspaces have dimension 29
corresponding stable subspaces decompose as follows:
[6, 5]
[7, 4]
thumbsup holds for this stratum

*************** 
stable subspaces of dimension k =  12
Grassmannian has dimension 48

examining stratum [40, [2, 2, 2, 2, 2, 2, 2, 1, 1], 'regular']
largest families of stable subspaces have dimension 4
corresponding stable subspaces decompose as follows:
[1, 1, 1, 1, 2, 2, 2, 1, 1]
[1, 1, 1, 2, 1, 2, 2, 1, 1]
[1, 1, 1, 2, 2, 1, 2, 1, 1]
[1, 1, 1, 2, 2, 2, 1, 1, 1]
[1, 1, 2, 1, 1, 2, 2, 1, 1]
[1, 1, 2, 1, 2, 1, 2, 1, 1]
[1, 1, 2, 1, 2, 2, 1, 1, 1]
[1, 1, 2, 2, 1, 1, 2, 1, 1]
[1, 1, 2, 2, 1, 2, 1, 1, 1]
[1, 1, 2, 2, 2, 1, 1, 1, 1]
[1, 2, 1, 1, 1, 2, 2, 1, 1]
[1, 2, 1, 1, 2, 1, 2, 1, 1]
[1, 2, 1, 1, 2, 2, 1, 1, 1]
[1, 2, 1, 2, 1, 1, 2, 1, 1]
[1, 2, 1, 2, 1, 2, 1, 1, 1]
[1, 2, 1, 2, 2, 1, 1, 1, 1]
[1, 2, 2, 1, 1, 1, 2, 1, 1]
[1, 2, 2, 1, 1, 2, 1, 1, 1]
[1, 2, 2, 1, 2, 1, 1, 1, 1]
[1, 2, 2, 2, 1, 1, 1, 1, 1]
[2, 1, 1, 1, 1, 2, 2, 1, 1]
[2, 1, 1, 1, 2, 1, 2, 1, 1]
[2, 1, 1, 1, 2, 2, 1, 1, 1]
[2, 1, 1, 2, 1, 1, 2, 1, 1]
[2, 1, 1, 2, 1, 2, 1, 1, 1]
[2, 1, 1, 2, 2, 1, 1, 1, 1]
[2, 1, 2, 1, 1, 1, 2, 1, 1]
[2, 1, 2, 1, 1, 2, 1, 1, 1]
[2, 1, 2, 1, 2, 1, 1, 1, 1]
[2, 1, 2, 2, 1, 1, 1, 1, 1]
[2, 2, 1, 1, 1, 1, 2, 1, 1]
[2, 2, 1, 1, 1, 2, 1, 1, 1]
[2, 2, 1, 1, 2, 1, 1, 1, 1]
[2, 2, 1, 2, 1, 1, 1, 1, 1]
[2, 2, 2, 1, 1, 1, 1, 1, 1]
thumbsup holds for this stratum

examining stratum [38, [4, 4, 3, 2, 2, 1], 'subregular']
largest families of stable subspaces have dimension 9
corresponding stable subspaces decompose as follows:
[2, 3, 2, 2, 2, 1]
[3, 2, 2, 2, 2, 1]
[3, 3, 2, 1, 2, 1]
[3, 3, 2, 2, 1, 1]
thumbsup holds for this stratum

examining stratum [38, [4, 4, 2, 2, 2, 2], 'subregular']
largest families of stable subspaces have dimension 8
corresponding stable subspaces decompose as follows:
[2, 2, 2, 2, 2, 2]
[2, 3, 1, 2, 2, 2]
[2, 3, 2, 1, 2, 2]
[2, 3, 2, 2, 1, 2]
[2, 3, 2, 2, 2, 1]
[3, 2, 1, 2, 2, 2]
[3, 2, 2, 1, 2, 2]
[3, 2, 2, 2, 1, 2]
[3, 2, 2, 2, 2, 1]
[3, 3, 1, 1, 2, 2]
[3, 3, 1, 2, 1, 2]
[3, 3, 1, 2, 2, 1]
[3, 3, 2, 1, 1, 2]
[3, 3, 2, 1, 2, 1]
[3, 3, 2, 2, 1, 1]
thumbsup holds for this stratum

examining stratum [38, [4, 3, 3, 3, 3], 'subregular']
largest families of stable subspaces have dimension 9
corresponding stable subspaces decompose as follows:
[3, 2, 2, 2, 3]
[3, 2, 2, 3, 2]
[3, 2, 3, 2, 2]
[3, 3, 2, 2, 2]
thumbsup holds for this stratum

examining stratum [38, [4, 3, 3, 2, 2, 2], 'subregular']
largest families of stable subspaces have dimension 8
corresponding stable subspaces decompose as follows:
[2, 2, 2, 2, 2, 2]
[3, 2, 2, 1, 2, 2]
[3, 2, 2, 2, 1, 2]
[3, 2, 2, 2, 2, 1]
thumbsup holds for this stratum

examining stratum [34, [4, 4, 4, 4], 't3=t4=t5']
largest families of stable subspaces have dimension 12
corresponding stable subspaces decompose as follows:
[3, 3, 3, 3]
thumbsup holds for this stratum

examining stratum [34, [4, 4, 3, 3, 2], 't3=t4=t5']
largest families of stable subspaces have dimension 10
corresponding stable subspaces decompose as follows:
[3, 3, 2, 2, 2]
thumbsup holds for this stratum

examining stratum [34, [4, 3, 3, 3, 3], 't3=t4=t5']
largest families of stable subspaces have dimension 9
corresponding stable subspaces decompose as follows:
[3, 2, 2, 2, 3]
[3, 2, 2, 3, 2]
[3, 2, 3, 2, 2]
[3, 3, 2, 2, 2]
thumbsup holds for this stratum

examining stratum [34, [4, 4, 4, 3, 1], 't2=t3 and t4=t5']
largest families of stable subspaces have dimension 11
corresponding stable subspaces decompose as follows:
[3, 3, 3, 2, 1]
thumbsup holds for this stratum

examining stratum [34, [4, 4, 4, 2, 2], 't2=t3 and t4=t5']
largest families of stable subspaces have dimension 10
corresponding stable subspaces decompose as follows:
[2, 3, 3, 2, 2]
[3, 2, 3, 2, 2]
[3, 3, 2, 2, 2]
[3, 3, 3, 1, 2]
[3, 3, 3, 2, 1]
thumbsup holds for this stratum

examining stratum [34, [4, 4, 3, 3, 2], 't2=t3 and t4=t5']
largest families of stable subspaces have dimension 10
corresponding stable subspaces decompose as follows:
[3, 3, 2, 2, 2]
thumbsup holds for this stratum

examining stratum [34, [4, 3, 3, 3, 3], 't2=t3 and t4=t5']
largest families of stable subspaces have dimension 9
corresponding stable subspaces decompose as follows:
[3, 2, 2, 2, 3]
[3, 2, 2, 3, 2]
[3, 2, 3, 2, 2]
[3, 3, 2, 2, 2]
thumbsup holds for this stratum

examining stratum [32, [6, 4, 3, 3], 't1=t2 and t3=t4=t5']
largest families of stable subspaces have dimension 13
corresponding stable subspaces decompose as follows:
[4, 3, 2, 3]
[4, 3, 3, 2]
thumbsup holds for this stratum

examining stratum [30, [6, 6, 4], 't1=t2 and t3=t4=t5']
largest families of stable subspaces have dimension 16
corresponding stable subspaces decompose as follows:
[4, 4, 4]
[4, 5, 3]
[5, 4, 3]
thumbsup holds for this stratum

examining stratum [24, [8, 8], 't1=t2 and t3=t4=t5']
largest families of stable subspaces have dimension 24
corresponding stable subspaces decompose as follows:
[6, 6]
thumbsup DOES NOT hold for this stratum

examining stratum [26, [8, 4, 4], 't1=t2 and t3=t4=t5']
largest families of stable subspaces have dimension 18
corresponding stable subspaces decompose as follows:
[5, 3, 4]
[5, 4, 3]
[6, 3, 3]
thumbsup holds for this stratum

examining stratum [28, [6, 5, 5], 't2=t3=t4=t5']
largest families of stable subspaces have dimension 16
corresponding stable subspaces decompose as follows:
[4, 4, 4]
thumbsup holds for this stratum

examining stratum [16, [8, 8], 't2=t3=t4=t5']
largest families of stable subspaces have dimension 24
corresponding stable subspaces decompose as follows:
[6, 6]
thumbsup holds for this stratum

examining stratum [20, [10, 6], 't1=t2=t3=t4=t5']
largest families of stable subspaces have dimension 26
corresponding stable subspaces decompose as follows:
[7, 5]
thumbsup holds for this stratum

************************************************************


==> g08_output.txt <==

loading toolkit for nilpotent elements
OK toolkit loaded

************************************************************
genus 8
unipotent case

group SL(6) :  dim = 35
representation \wedge^2 C^6 :  dim = 15

****************************************

list of non-trivial nilpotent orbits
orb.dim 30 , blocks [9, 5, 1]
orb.dim 28 , blocks [7, 5, 3]
orb.dim 26 , blocks [5, 5, 3, 1, 1]
orb.dim 24 , blocks [5, 4, 4, 1, 1]
orb.dim 24 , blocks [5, 3, 3, 3, 1]
orb.dim 22 , blocks [4, 3, 3, 2, 2, 1]
orb.dim 18 , blocks [3, 3, 3, 3, 1, 1, 1]
orb.dim 18 , blocks [3, 3, 3, 1, 1, 1, 1, 1, 1]
orb.dim 16 , blocks [3, 2, 2, 2, 2, 1, 1, 1, 1]
orb.dim 10 , blocks [2, 2, 2, 2, 1, 1, 1, 1, 1, 1, 1]

****************************************
dimensions for which it is plausible that the general F has trivial stabilizer

dim(F) = 3 , corresp. Grass. has dim = 36
dim(F) = 4 , corresp. Grass. has dim = 44
dim(F) = 5 , corresp. Grass. has dim = 50
dim(F) = 6 , corresp. Grass. has dim = 54
dim(F) = 7 , corresp. Grass. has dim = 56
dim(F) = 8 , corresp. Grass. has dim = 56
dim(F) = 9 , corresp. Grass. has dim = 54
dim(F) = 10 , corresp. Grass. has dim = 50
dim(F) = 11 , corresp. Grass. has dim = 44
dim(F) = 12 , corresp. Grass. has dim = 36

****************************************

now let's enumerate all possibilities and see if they pass the test STAR

***************

dim(F) = 3
dim(Gr) =  36

orbit : blocks [9, 5, 1] and orb.dim=30
stable subspaces with blocks [1, 1, 1] move in dimension 0
stable subspaces with blocks [2, 1] move in dimension 3
stable subspaces with blocks [3] move in dimension 4
largest family has dim 4
indeed <= dim(Gr)-dim(orb)

orbit : blocks [7, 5, 3] and orb.dim=28
stable subspaces with blocks [1, 1, 1] move in dimension 0
stable subspaces with blocks [2, 1] move in dimension 4
stable subspaces with blocks [3] move in dimension 6
largest family has dim 6
indeed <= dim(Gr)-dim(orb)

orbit : blocks [5, 5, 3, 1, 1] and orb.dim=26
stable subspaces with blocks [1, 1, 1] move in dimension 6
stable subspaces with blocks [2, 1] move in dimension 8
stable subspaces with blocks [3] move in dimension 8
largest family has dim 8
indeed <= dim(Gr)-dim(orb)

orbit : blocks [5, 4, 4, 1, 1] and orb.dim=24
stable subspaces with blocks [1, 1, 1] move in dimension 6
stable subspaces with blocks [2, 1] move in dimension 8
stable subspaces with blocks [3] move in dimension 8
largest family has dim 8
indeed <= dim(Gr)-dim(orb)

orbit : blocks [5, 3, 3, 3, 1] and orb.dim=24
stable subspaces with blocks [1, 1, 1] move in dimension 6
stable subspaces with blocks [2, 1] move in dimension 9
stable subspaces with blocks [3] move in dimension 10
largest family has dim 10
indeed <= dim(Gr)-dim(orb)

orbit : blocks [4, 3, 3, 2, 2, 1] and orb.dim=22
stable subspaces with blocks [1, 1, 1] move in dimension 9
stable subspaces with blocks [2, 1] move in dimension 12
stable subspaces with blocks [3] move in dimension 11
largest family has dim 12
indeed <= dim(Gr)-dim(orb)

orbit : blocks [3, 3, 3, 3, 1, 1, 1] and orb.dim=18
stable subspaces with blocks [1, 1, 1] move in dimension 12
stable subspaces with blocks [2, 1] move in dimension 13
stable subspaces with blocks [3] move in dimension 12
largest family has dim 13
indeed <= dim(Gr)-dim(orb)

orbit : blocks [3, 3, 3, 1, 1, 1, 1, 1, 1] and orb.dim=18
stable subspaces with blocks [1, 1, 1] move in dimension 18
stable subspaces with blocks [2, 1] move in dimension 16
stable subspaces with blocks [3] move in dimension 12
largest family has dim 18
indeed <= dim(Gr)-dim(orb)

orbit : blocks [3, 2, 2, 2, 2, 1, 1, 1, 1] and orb.dim=16
stable subspaces with blocks [1, 1, 1] move in dimension 18
stable subspaces with blocks [2, 1] move in dimension 18
stable subspaces with blocks [3] move in dimension 12
largest family has dim 18
indeed <= dim(Gr)-dim(orb)

orbit : blocks [2, 2, 2, 2, 1, 1, 1, 1, 1, 1, 1] and orb.dim=10
stable subspaces with blocks [1, 1, 1] move in dimension 24
stable subspaces with blocks [2, 1] move in dimension 21
largest family has dim 24
indeed <= dim(Gr)-dim(orb)

***************

dim(F) = 4
dim(Gr) =  44

orbit : blocks [9, 5, 1] and orb.dim=30
stable subspaces with blocks [2, 1, 1] move in dimension 1
stable subspaces with blocks [2, 2] move in dimension 2
stable subspaces with blocks [3, 1] move in dimension 4
stable subspaces with blocks [4] move in dimension 5
largest family has dim 5
indeed <= dim(Gr)-dim(orb)

orbit : blocks [7, 5, 3] and orb.dim=28
stable subspaces with blocks [2, 1, 1] move in dimension 2
stable subspaces with blocks [2, 2] move in dimension 4
stable subspaces with blocks [3, 1] move in dimension 6
stable subspaces with blocks [4] move in dimension 7
largest family has dim 7
indeed <= dim(Gr)-dim(orb)

orbit : blocks [5, 5, 3, 1, 1] and orb.dim=26
stable subspaces with blocks [1, 1, 1, 1] move in dimension 4
stable subspaces with blocks [2, 1, 1] move in dimension 8
stable subspaces with blocks [2, 2] move in dimension 8
stable subspaces with blocks [3, 1] move in dimension 10
stable subspaces with blocks [4] move in dimension 9
largest family has dim 10
indeed <= dim(Gr)-dim(orb)

orbit : blocks [5, 4, 4, 1, 1] and orb.dim=24
stable subspaces with blocks [1, 1, 1, 1] move in dimension 4
stable subspaces with blocks [2, 1, 1] move in dimension 8
stable subspaces with blocks [2, 2] move in dimension 8
stable subspaces with blocks [3, 1] move in dimension 10
stable subspaces with blocks [4] move in dimension 10
largest family has dim 10
indeed <= dim(Gr)-dim(orb)

orbit : blocks [5, 3, 3, 3, 1] and orb.dim=24
stable subspaces with blocks [1, 1, 1, 1] move in dimension 4
stable subspaces with blocks [2, 1, 1] move in dimension 9
stable subspaces with blocks [2, 2] move in dimension 10
stable subspaces with blocks [3, 1] move in dimension 12
stable subspaces with blocks [4] move in dimension 10
largest family has dim 12
indeed <= dim(Gr)-dim(orb)

orbit : blocks [4, 3, 3, 2, 2, 1] and orb.dim=22
stable subspaces with blocks [1, 1, 1, 1] move in dimension 8
stable subspaces with blocks [2, 1, 1] move in dimension 13
stable subspaces with blocks [2, 2] move in dimension 14
stable subspaces with blocks [3, 1] move in dimension 14
stable subspaces with blocks [4] move in dimension 11
largest family has dim 14
indeed <= dim(Gr)-dim(orb)

orbit : blocks [3, 3, 3, 3, 1, 1, 1] and orb.dim=18
stable subspaces with blocks [1, 1, 1, 1] move in dimension 12
stable subspaces with blocks [2, 1, 1] move in dimension 15
stable subspaces with blocks [2, 2] move in dimension 14
stable subspaces with blocks [3, 1] move in dimension 16
largest family has dim 16
indeed <= dim(Gr)-dim(orb)

orbit : blocks [3, 3, 3, 1, 1, 1, 1, 1, 1] and orb.dim=18
stable subspaces with blocks [1, 1, 1, 1] move in dimension 20
stable subspaces with blocks [2, 1, 1] move in dimension 20
stable subspaces with blocks [2, 2] move in dimension 16
stable subspaces with blocks [3, 1] move in dimension 18
largest family has dim 20
indeed <= dim(Gr)-dim(orb)

orbit : blocks [3, 2, 2, 2, 2, 1, 1, 1, 1] and orb.dim=16
stable subspaces with blocks [1, 1, 1, 1] move in dimension 20
stable subspaces with blocks [2, 1, 1] move in dimension 22
stable subspaces with blocks [2, 2] move in dimension 20
stable subspaces with blocks [3, 1] move in dimension 18
largest family has dim 22
indeed <= dim(Gr)-dim(orb)

orbit : blocks [2, 2, 2, 2, 1, 1, 1, 1, 1, 1, 1] and orb.dim=10
stable subspaces with blocks [1, 1, 1, 1] move in dimension 28
stable subspaces with blocks [2, 1, 1] move in dimension 27
stable subspaces with blocks [2, 2] move in dimension 22
largest family has dim 28
indeed <= dim(Gr)-dim(orb)

***************

dim(F) = 5
dim(Gr) =  50

orbit : blocks [9, 5, 1] and orb.dim=30
stable subspaces with blocks [2, 2, 1] move in dimension 0
stable subspaces with blocks [3, 1, 1] move in dimension 2
stable subspaces with blocks [3, 2] move in dimension 3
stable subspaces with blocks [4, 1] move in dimension 5
stable subspaces with blocks [5] move in dimension 6
largest family has dim 6
indeed <= dim(Gr)-dim(orb)

orbit : blocks [7, 5, 3] and orb.dim=28
stable subspaces with blocks [2, 2, 1] move in dimension 2
stable subspaces with blocks [3, 1, 1] move in dimension 4
stable subspaces with blocks [3, 2] move in dimension 6
stable subspaces with blocks [4, 1] move in dimension 7
stable subspaces with blocks [5] move in dimension 8
largest family has dim 8
indeed <= dim(Gr)-dim(orb)

orbit : blocks [5, 5, 3, 1, 1] and orb.dim=26
stable subspaces with blocks [1, 1, 1, 1, 1] move in dimension 0
stable subspaces with blocks [2, 1, 1, 1] move in dimension 6
stable subspaces with blocks [2, 2, 1] move in dimension 8
stable subspaces with blocks [3, 1, 1] move in dimension 10
stable subspaces with blocks [3, 2] move in dimension 10
stable subspaces with blocks [4, 1] move in dimension 11
stable subspaces with blocks [5] move in dimension 10
largest family has dim 11
indeed <= dim(Gr)-dim(orb)

orbit : blocks [5, 4, 4, 1, 1] and orb.dim=24
stable subspaces with blocks [1, 1, 1, 1, 1] move in dimension 0
stable subspaces with blocks [2, 1, 1, 1] move in dimension 6
stable subspaces with blocks [2, 2, 1] move in dimension 8
stable subspaces with blocks [3, 1, 1] move in dimension 10
stable subspaces with blocks [3, 2] move in dimension 10
stable subspaces with blocks [4, 1] move in dimension 12
stable subspaces with blocks [5] move in dimension 10
largest family has dim 12
indeed <= dim(Gr)-dim(orb)

orbit : blocks [5, 3, 3, 3, 1] and orb.dim=24
stable subspaces with blocks [1, 1, 1, 1, 1] move in dimension 0
stable subspaces with blocks [2, 1, 1, 1] move in dimension 7
stable subspaces with blocks [2, 2, 1] move in dimension 10
stable subspaces with blocks [3, 1, 1] move in dimension 12
stable subspaces with blocks [3, 2] move in dimension 13
stable subspaces with blocks [4, 1] move in dimension 12
stable subspaces with blocks [5] move in dimension 10
largest family has dim 13
indeed <= dim(Gr)-dim(orb)

orbit : blocks [4, 3, 3, 2, 2, 1] and orb.dim=22
stable subspaces with blocks [1, 1, 1, 1, 1] move in dimension 5
stable subspaces with blocks [2, 1, 1, 1] move in dimension 12
stable subspaces with blocks [2, 2, 1] move in dimension 15
stable subspaces with blocks [3, 1, 1] move in dimension 15
stable subspaces with blocks [3, 2] move in dimension 16
stable subspaces with blocks [4, 1] move in dimension 14
largest family has dim 16
indeed <= dim(Gr)-dim(orb)

orbit : blocks [3, 3, 3, 3, 1, 1, 1] and orb.dim=18
stable subspaces with blocks [1, 1, 1, 1, 1] move in dimension 10
stable subspaces with blocks [2, 1, 1, 1] move in dimension 15
stable subspaces with blocks [2, 2, 1] move in dimension 16
stable subspaces with blocks [3, 1, 1] move in dimension 18
stable subspaces with blocks [3, 2] move in dimension 17
largest family has dim 18
indeed <= dim(Gr)-dim(orb)

orbit : blocks [3, 3, 3, 1, 1, 1, 1, 1, 1] and orb.dim=18
stable subspaces with blocks [1, 1, 1, 1, 1] move in dimension 20
stable subspaces with blocks [2, 1, 1, 1] move in dimension 22
stable subspaces with blocks [2, 2, 1] move in dimension 20
stable subspaces with blocks [3, 1, 1] move in dimension 22
stable subspaces with blocks [3, 2] move in dimension 18
largest family has dim 22
indeed <= dim(Gr)-dim(orb)

orbit : blocks [3, 2, 2, 2, 2, 1, 1, 1, 1] and orb.dim=16
stable subspaces with blocks [1, 1, 1, 1, 1] move in dimension 20
stable subspaces with blocks [2, 1, 1, 1] move in dimension 24
stable subspaces with blocks [2, 2, 1] move in dimension 24
stable subspaces with blocks [3, 1, 1] move in dimension 22
stable subspaces with blocks [3, 2] move in dimension 20
largest family has dim 24
indeed <= dim(Gr)-dim(orb)

orbit : blocks [2, 2, 2, 2, 1, 1, 1, 1, 1, 1, 1] and orb.dim=10
stable subspaces with blocks [1, 1, 1, 1, 1] move in dimension 30
stable subspaces with blocks [2, 1, 1, 1] move in dimension 31
stable subspaces with blocks [2, 2, 1] move in dimension 28
largest family has dim 31
indeed <= dim(Gr)-dim(orb)

***************

dim(F) = 6
dim(Gr) =  54

orbit : blocks [9, 5, 1] and orb.dim=30
stable subspaces with blocks [3, 2, 1] move in dimension 1
stable subspaces with blocks [3, 3] move in dimension 2
stable subspaces with blocks [4, 1, 1] move in dimension 3
stable subspaces with blocks [4, 2] move in dimension 4
stable subspaces with blocks [5, 1] move in dimension 6
stable subspaces with blocks [6] move in dimension 6
largest family has dim 6
indeed <= dim(Gr)-dim(orb)

orbit : blocks [7, 5, 3] and orb.dim=28
stable subspaces with blocks [2, 2, 2] move in dimension 0
stable subspaces with blocks [3, 2, 1] move in dimension 4
stable subspaces with blocks [3, 3] move in dimension 6
stable subspaces with blocks [4, 1, 1] move in dimension 5
stable subspaces with blocks [4, 2] move in dimension 7
stable subspaces with blocks [5, 1] move in dimension 8
stable subspaces with blocks [6] move in dimension 8
largest family has dim 8
indeed <= dim(Gr)-dim(orb)

orbit : blocks [5, 5, 3, 1, 1] and orb.dim=26
stable subspaces with blocks [2, 1, 1, 1, 1] move in dimension 2
stable subspaces with blocks [2, 2, 1, 1] move in dimension 6
stable subspaces with blocks [2, 2, 2] move in dimension 6
stable subspaces with blocks [3, 1, 1, 1] move in dimension 8
stable subspaces with blocks [3, 2, 1] move in dimension 10
stable subspaces with blocks [3, 3] move in dimension 10
stable subspaces with blocks [4, 1, 1] move in dimension 11
stable subspaces with blocks [4, 2] move in dimension 11
stable subspaces with blocks [5, 1] move in dimension 12
largest family has dim 12
indeed <= dim(Gr)-dim(orb)

orbit : blocks [5, 4, 4, 1, 1] and orb.dim=24
stable subspaces with blocks [2, 1, 1, 1, 1] move in dimension 2
stable subspaces with blocks [2, 2, 1, 1] move in dimension 6
stable subspaces with blocks [2, 2, 2] move in dimension 6
stable subspaces with blocks [3, 1, 1, 1] move in dimension 8
stable subspaces with blocks [3, 2, 1] move in dimension 10
stable subspaces with blocks [3, 3] move in dimension 10
stable subspaces with blocks [4, 1, 1] move in dimension 12
stable subspaces with blocks [4, 2] move in dimension 12
stable subspaces with blocks [5, 1] move in dimension 12
largest family has dim 12
indeed <= dim(Gr)-dim(orb)

orbit : blocks [5, 3, 3, 3, 1] and orb.dim=24
stable subspaces with blocks [2, 1, 1, 1, 1] move in dimension 3
stable subspaces with blocks [2, 2, 1, 1] move in dimension 8
stable subspaces with blocks [2, 2, 2] move in dimension 9
stable subspaces with blocks [3, 1, 1, 1] move in dimension 10
stable subspaces with blocks [3, 2, 1] move in dimension 13
stable subspaces with blocks [3, 3] move in dimension 14
stable subspaces with blocks [4, 1, 1] move in dimension 12
stable subspaces with blocks [4, 2] move in dimension 13
stable subspaces with blocks [5, 1] move in dimension 12
largest family has dim 14
indeed <= dim(Gr)-dim(orb)

orbit : blocks [4, 3, 3, 2, 2, 1] and orb.dim=22
stable subspaces with blocks [1, 1, 1, 1, 1, 1] move in dimension 0
stable subspaces with blocks [2, 1, 1, 1, 1] move in dimension 9
stable subspaces with blocks [2, 2, 1, 1] move in dimension 14
stable subspaces with blocks [2, 2, 2] move in dimension 15
stable subspaces with blocks [3, 1, 1, 1] move in dimension 14
stable subspaces with blocks [3, 2, 1] move in dimension 17
stable subspaces with blocks [3, 3] move in dimension 16
stable subspaces with blocks [4, 1, 1] move in dimension 15
stable subspaces with blocks [4, 2] move in dimension 16
largest family has dim 17
indeed <= dim(Gr)-dim(orb)

orbit : blocks [3, 3, 3, 3, 1, 1, 1] and orb.dim=18
stable subspaces with blocks [1, 1, 1, 1, 1, 1] move in dimension 6
stable subspaces with blocks [2, 1, 1, 1, 1] move in dimension 13
stable subspaces with blocks [2, 2, 1, 1] move in dimension 16
stable subspaces with blocks [2, 2, 2] move in dimension 15
stable subspaces with blocks [3, 1, 1, 1] move in dimension 18
stable subspaces with blocks [3, 2, 1] move in dimension 19
stable subspaces with blocks [3, 3] move in dimension 18
largest family has dim 19
indeed <= dim(Gr)-dim(orb)

orbit : blocks [3, 3, 3, 1, 1, 1, 1, 1, 1] and orb.dim=18
stable subspaces with blocks [1, 1, 1, 1, 1, 1] move in dimension 18
stable subspaces with blocks [2, 1, 1, 1, 1] move in dimension 22
stable subspaces with blocks [2, 2, 1, 1] move in dimension 22
stable subspaces with blocks [2, 2, 2] move in dimension 18
stable subspaces with blocks [3, 1, 1, 1] move in dimension 24
stable subspaces with blocks [3, 2, 1] move in dimension 22
stable subspaces with blocks [3, 3] move in dimension 18
largest family has dim 24
indeed <= dim(Gr)-dim(orb)

orbit : blocks [3, 2, 2, 2, 2, 1, 1, 1, 1] and orb.dim=16
stable subspaces with blocks [1, 1, 1, 1, 1, 1] move in dimension 18
stable subspaces with blocks [2, 1, 1, 1, 1] move in dimension 24
stable subspaces with blocks [2, 2, 1, 1] move in dimension 26
stable subspaces with blocks [2, 2, 2] move in dimension 24
stable subspaces with blocks [3, 1, 1, 1] move in dimension 24
stable subspaces with blocks [3, 2, 1] move in dimension 24
largest family has dim 26
indeed <= dim(Gr)-dim(orb)

orbit : blocks [2, 2, 2, 2, 1, 1, 1, 1, 1, 1, 1] and orb.dim=10
stable subspaces with blocks [1, 1, 1, 1, 1, 1] move in dimension 30
stable subspaces with blocks [2, 1, 1, 1, 1] move in dimension 33
stable subspaces with blocks [2, 2, 1, 1] move in dimension 32
stable subspaces with blocks [2, 2, 2] move in dimension 27
largest family has dim 33
indeed <= dim(Gr)-dim(orb)

***************

dim(F) = 7
dim(Gr) =  56

orbit : blocks [9, 5, 1] and orb.dim=30
stable subspaces with blocks [3, 3, 1] move in dimension 0
stable subspaces with blocks [4, 2, 1] move in dimension 2
stable subspaces with blocks [4, 3] move in dimension 3
stable subspaces with blocks [5, 1, 1] move in dimension 4
stable subspaces with blocks [5, 2] move in dimension 5
stable subspaces with blocks [6, 1] move in dimension 6
stable subspaces with blocks [7] move in dimension 6
largest family has dim 6
indeed <= dim(Gr)-dim(orb)

orbit : blocks [7, 5, 3] and orb.dim=28
stable subspaces with blocks [3, 2, 2] move in dimension 2
stable subspaces with blocks [3, 3, 1] move in dimension 4
stable subspaces with blocks [4, 2, 1] move in dimension 5
stable subspaces with blocks [4, 3] move in dimension 7
stable subspaces with blocks [5, 1, 1] move in dimension 6
stable subspaces with blocks [5, 2] move in dimension 8
stable subspaces with blocks [6, 1] move in dimension 8
stable subspaces with blocks [7] move in dimension 8
largest family has dim 8
indeed <= dim(Gr)-dim(orb)

orbit : blocks [5, 5, 3, 1, 1] and orb.dim=26
stable subspaces with blocks [2, 2, 1, 1, 1] move in dimension 2
stable subspaces with blocks [2, 2, 2, 1] move in dimension 4
stable subspaces with blocks [3, 1, 1, 1, 1] move in dimension 4
stable subspaces with blocks [3, 2, 1, 1] move in dimension 8
stable subspaces with blocks [3, 2, 2] move in dimension 8
stable subspaces with blocks [3, 3, 1] move in dimension 10
stable subspaces with blocks [4, 1, 1, 1] move in dimension 9
stable subspaces with blocks [4, 2, 1] move in dimension 11
stable subspaces with blocks [4, 3] move in dimension 11
stable subspaces with blocks [5, 1, 1] move in dimension 12
stable subspaces with blocks [5, 2] move in dimension 12
largest family has dim 12
indeed <= dim(Gr)-dim(orb)

orbit : blocks [5, 4, 4, 1, 1] and orb.dim=24
stable subspaces with blocks [2, 2, 1, 1, 1] move in dimension 2
stable subspaces with blocks [2, 2, 2, 1] move in dimension 4
stable subspaces with blocks [3, 1, 1, 1, 1] move in dimension 4
stable subspaces with blocks [3, 2, 1, 1] move in dimension 8
stable subspaces with blocks [3, 2, 2] move in dimension 8
stable subspaces with blocks [3, 3, 1] move in dimension 10
stable subspaces with blocks [4, 1, 1, 1] move in dimension 10
stable subspaces with blocks [4, 2, 1] move in dimension 12
stable subspaces with blocks [4, 3] move in dimension 12
stable subspaces with blocks [5, 1, 1] move in dimension 12
stable subspaces with blocks [5, 2] move in dimension 12
largest family has dim 12
indeed <= dim(Gr)-dim(orb)

orbit : blocks [5, 3, 3, 3, 1] and orb.dim=24
stable subspaces with blocks [2, 2, 1, 1, 1] move in dimension 4
stable subspaces with blocks [2, 2, 2, 1] move in dimension 7
stable subspaces with blocks [3, 1, 1, 1, 1] move in dimension 6
stable subspaces with blocks [3, 2, 1, 1] move in dimension 11
stable subspaces with blocks [3, 2, 2] move in dimension 12
stable subspaces with blocks [3, 3, 1] move in dimension 14
stable subspaces with blocks [4, 1, 1, 1] move in dimension 10
stable subspaces with blocks [4, 2, 1] move in dimension 13
stable subspaces with blocks [4, 3] move in dimension 14
stable subspaces with blocks [5, 1, 1] move in dimension 12
stable subspaces with blocks [5, 2] move in dimension 13
largest family has dim 14
indeed <= dim(Gr)-dim(orb)

orbit : blocks [4, 3, 3, 2, 2, 1] and orb.dim=22
stable subspaces with blocks [2, 1, 1, 1, 1, 1] move in dimension 4
stable subspaces with blocks [2, 2, 1, 1, 1] move in dimension 11
stable subspaces with blocks [2, 2, 2, 1] move in dimension 14
stable subspaces with blocks [3, 1, 1, 1, 1] move in dimension 11
stable subspaces with blocks [3, 2, 1, 1] move in dimension 16
stable subspaces with blocks [3, 2, 2] move in dimension 17
stable subspaces with blocks [3, 3, 1] move in dimension 17
stable subspaces with blocks [4, 1, 1, 1] move in dimension 14
stable subspaces with blocks [4, 2, 1] move in dimension 17
stable subspaces with blocks [4, 3] move in dimension 16
largest family has dim 17
indeed <= dim(Gr)-dim(orb)

orbit : blocks [3, 3, 3, 3, 1, 1, 1] and orb.dim=18
stable subspaces with blocks [1, 1, 1, 1, 1, 1, 1] move in dimension 0
stable subspaces with blocks [2, 1, 1, 1, 1, 1] move in dimension 9
stable subspaces with blocks [2, 2, 1, 1, 1] move in dimension 14
stable subspaces with blocks [2, 2, 2, 1] move in dimension 15
stable subspaces with blocks [3, 1, 1, 1, 1] move in dimension 16
stable subspaces with blocks [3, 2, 1, 1] move in dimension 19
stable subspaces with blocks [3, 2, 2] move in dimension 18
stable subspaces with blocks [3, 3, 1] move in dimension 20
largest family has dim 20
indeed <= dim(Gr)-dim(orb)

orbit : blocks [3, 3, 3, 1, 1, 1, 1, 1, 1] and orb.dim=18
stable subspaces with blocks [1, 1, 1, 1, 1, 1, 1] move in dimension 14
stable subspaces with blocks [2, 1, 1, 1, 1, 1] move in dimension 20
stable subspaces with blocks [2, 2, 1, 1, 1] move in dimension 22
stable subspaces with blocks [2, 2, 2, 1] move in dimension 20
stable subspaces with blocks [3, 1, 1, 1, 1] move in dimension 24
stable subspaces with blocks [3, 2, 1, 1] move in dimension 24
stable subspaces with blocks [3, 2, 2] move in dimension 20
stable subspaces with blocks [3, 3, 1] move in dimension 22
largest family has dim 24
indeed <= dim(Gr)-dim(orb)

orbit : blocks [3, 2, 2, 2, 2, 1, 1, 1, 1] and orb.dim=16
stable subspaces with blocks [1, 1, 1, 1, 1, 1, 1] move in dimension 14
stable subspaces with blocks [2, 1, 1, 1, 1, 1] move in dimension 22
stable subspaces with blocks [2, 2, 1, 1, 1] move in dimension 26
stable subspaces with blocks [2, 2, 2, 1] move in dimension 26
stable subspaces with blocks [3, 1, 1, 1, 1] move in dimension 24
stable subspaces with blocks [3, 2, 1, 1] move in dimension 26
stable subspaces with blocks [3, 2, 2] move in dimension 24
largest family has dim 26
indeed <= dim(Gr)-dim(orb)

orbit : blocks [2, 2, 2, 2, 1, 1, 1, 1, 1, 1, 1] and orb.dim=10
stable subspaces with blocks [1, 1, 1, 1, 1, 1, 1] move in dimension 28
stable subspaces with blocks [2, 1, 1, 1, 1, 1] move in dimension 33
stable subspaces with blocks [2, 2, 1, 1, 1] move in dimension 34
stable subspaces with blocks [2, 2, 2, 1] move in dimension 31
largest family has dim 34
indeed <= dim(Gr)-dim(orb)

***************

dim(F) = 8
dim(Gr) =  56

orbit : blocks [9, 5, 1] and orb.dim=30
stable subspaces with blocks [4, 3, 1] move in dimension 1
stable subspaces with blocks [4, 4] move in dimension 2
stable subspaces with blocks [5, 2, 1] move in dimension 3
stable subspaces with blocks [5, 3] move in dimension 4
stable subspaces with blocks [6, 1, 1] move in dimension 4
stable subspaces with blocks [6, 2] move in dimension 5
stable subspaces with blocks [7, 1] move in dimension 6
stable subspaces with blocks [8] move in dimension 6
largest family has dim 6
indeed <= dim(Gr)-dim(orb)

orbit : blocks [7, 5, 3] and orb.dim=28
stable subspaces with blocks [3, 3, 2] move in dimension 2
stable subspaces with blocks [4, 2, 2] move in dimension 3
stable subspaces with blocks [4, 3, 1] move in dimension 5
stable subspaces with blocks [4, 4] move in dimension 6
stable subspaces with blocks [5, 2, 1] move in dimension 6
stable subspaces with blocks [5, 3] move in dimension 8
stable subspaces with blocks [6, 1, 1] move in dimension 6
stable subspaces with blocks [6, 2] move in dimension 8
stable subspaces with blocks [7, 1] move in dimension 8
largest family has dim 8
indeed <= dim(Gr)-dim(orb)

orbit : blocks [5, 5, 3, 1, 1] and orb.dim=26
stable subspaces with blocks [2, 2, 2, 1, 1] move in dimension 0
stable subspaces with blocks [3, 2, 1, 1, 1] move in dimension 4
stable subspaces with blocks [3, 2, 2, 1] move in dimension 6
stable subspaces with blocks [3, 3, 1, 1] move in dimension 8
stable subspaces with blocks [3, 3, 2] move in dimension 8
stable subspaces with blocks [4, 1, 1, 1, 1] move in dimension 5
stable subspaces with blocks [4, 2, 1, 1] move in dimension 9
stable subspaces with blocks [4, 2, 2] move in dimension 9
stable subspaces with blocks [4, 3, 1] move in dimension 11
stable subspaces with blocks [4, 4] move in dimension 10
stable subspaces with blocks [5, 1, 1, 1] move in dimension 10
stable subspaces with blocks [5, 2, 1] move in dimension 12
stable subspaces with blocks [5, 3] move in dimension 12
largest family has dim 12
indeed <= dim(Gr)-dim(orb)

orbit : blocks [5, 4, 4, 1, 1] and orb.dim=24
stable subspaces with blocks [2, 2, 2, 1, 1] move in dimension 0
stable subspaces with blocks [3, 2, 1, 1, 1] move in dimension 4
stable subspaces with blocks [3, 2, 2, 1] move in dimension 6
stable subspaces with blocks [3, 3, 1, 1] move in dimension 8
stable subspaces with blocks [3, 3, 2] move in dimension 8
stable subspaces with blocks [4, 1, 1, 1, 1] move in dimension 6
stable subspaces with blocks [4, 2, 1, 1] move in dimension 10
stable subspaces with blocks [4, 2, 2] move in dimension 10
stable subspaces with blocks [4, 3, 1] move in dimension 12
stable subspaces with blocks [4, 4] move in dimension 12
stable subspaces with blocks [5, 1, 1, 1] move in dimension 10
stable subspaces with blocks [5, 2, 1] move in dimension 12
stable subspaces with blocks [5, 3] move in dimension 12
largest family has dim 12
indeed <= dim(Gr)-dim(orb)

orbit : blocks [5, 3, 3, 3, 1] and orb.dim=24
stable subspaces with blocks [2, 2, 2, 1, 1] move in dimension 3
stable subspaces with blocks [2, 2, 2, 2] move in dimension 4
stable subspaces with blocks [3, 2, 1, 1, 1] move in dimension 7
stable subspaces with blocks [3, 2, 2, 1] move in dimension 10
stable subspaces with blocks [3, 3, 1, 1] move in dimension 12
stable subspaces with blocks [3, 3, 2] move in dimension 13
stable subspaces with blocks [4, 1, 1, 1, 1] move in dimension 6
stable subspaces with blocks [4, 2, 1, 1] move in dimension 11
stable subspaces with blocks [4, 2, 2] move in dimension 12
stable subspaces with blocks [4, 3, 1] move in dimension 14
stable subspaces with blocks [5, 1, 1, 1] move in dimension 10
stable subspaces with blocks [5, 2, 1] move in dimension 13
stable subspaces with blocks [5, 3] move in dimension 14
largest family has dim 14
indeed <= dim(Gr)-dim(orb)

orbit : blocks [4, 3, 3, 2, 2, 1] and orb.dim=22
stable subspaces with blocks [2, 2, 1, 1, 1, 1] move in dimension 6
stable subspaces with blocks [2, 2, 2, 1, 1] move in dimension 11
stable subspaces with blocks [2, 2, 2, 2] move in dimension 12
stable subspaces with blocks [3, 1, 1, 1, 1, 1] move in dimension 6
stable subspaces with blocks [3, 2, 1, 1, 1] move in dimension 13
stable subspaces with blocks [3, 2, 2, 1] move in dimension 16
stable subspaces with blocks [3, 3, 1, 1] move in dimension 16
stable subspaces with blocks [3, 3, 2] move in dimension 17
stable subspaces with blocks [4, 1, 1, 1, 1] move in dimension 11
stable subspaces with blocks [4, 2, 1, 1] move in dimension 16
stable subspaces with blocks [4, 2, 2] move in dimension 17
stable subspaces with blocks [4, 3, 1] move in dimension 17
largest family has dim 17
indeed <= dim(Gr)-dim(orb)

orbit : blocks [3, 3, 3, 3, 1, 1, 1] and orb.dim=18
stable subspaces with blocks [2, 1, 1, 1, 1, 1, 1] move in dimension 3
stable subspaces with blocks [2, 2, 1, 1, 1, 1] move in dimension 10
stable subspaces with blocks [2, 2, 2, 1, 1] move in dimension 13
stable subspaces with blocks [2, 2, 2, 2] move in dimension 12
stable subspaces with blocks [3, 1, 1, 1, 1, 1] move in dimension 12
stable subspaces with blocks [3, 2, 1, 1, 1] move in dimension 17
stable subspaces with blocks [3, 2, 2, 1] move in dimension 18
stable subspaces with blocks [3, 3, 1, 1] move in dimension 20
stable subspaces with blocks [3, 3, 2] move in dimension 19
largest family has dim 20
indeed <= dim(Gr)-dim(orb)

orbit : blocks [3, 3, 3, 1, 1, 1, 1, 1, 1] and orb.dim=18
stable subspaces with blocks [1, 1, 1, 1, 1, 1, 1, 1] move in dimension 8
stable subspaces with blocks [2, 1, 1, 1, 1, 1, 1] move in dimension 16
stable subspaces with blocks [2, 2, 1, 1, 1, 1] move in dimension 20
stable subspaces with blocks [2, 2, 2, 1, 1] move in dimension 20
stable subspaces with blocks [3, 1, 1, 1, 1, 1] move in dimension 22
stable subspaces with blocks [3, 2, 1, 1, 1] move in dimension 24
stable subspaces with blocks [3, 2, 2, 1] move in dimension 22
stable subspaces with blocks [3, 3, 1, 1] move in dimension 24
stable subspaces with blocks [3, 3, 2] move in dimension 20
largest family has dim 24
indeed <= dim(Gr)-dim(orb)

orbit : blocks [3, 2, 2, 2, 2, 1, 1, 1, 1] and orb.dim=16
stable subspaces with blocks [1, 1, 1, 1, 1, 1, 1, 1] move in dimension 8
stable subspaces with blocks [2, 1, 1, 1, 1, 1, 1] move in dimension 18
stable subspaces with blocks [2, 2, 1, 1, 1, 1] move in dimension 24
stable subspaces with blocks [2, 2, 2, 1, 1] move in dimension 26
stable subspaces with blocks [2, 2, 2, 2] move in dimension 24
stable subspaces with blocks [3, 1, 1, 1, 1, 1] move in dimension 22
stable subspaces with blocks [3, 2, 1, 1, 1] move in dimension 26
stable subspaces with blocks [3, 2, 2, 1] move in dimension 26
largest family has dim 26
indeed <= dim(Gr)-dim(orb)

orbit : blocks [2, 2, 2, 2, 1, 1, 1, 1, 1, 1, 1] and orb.dim=10
stable subspaces with blocks [1, 1, 1, 1, 1, 1, 1, 1] move in dimension 24
stable subspaces with blocks [2, 1, 1, 1, 1, 1, 1] move in dimension 31
stable subspaces with blocks [2, 2, 1, 1, 1, 1] move in dimension 34
stable subspaces with blocks [2, 2, 2, 1, 1] move in dimension 33
stable subspaces with blocks [2, 2, 2, 2] move in dimension 28
largest family has dim 34
indeed <= dim(Gr)-dim(orb)

***************

dim(F) = 9
dim(Gr) =  54

orbit : blocks [9, 5, 1] and orb.dim=30
stable subspaces with blocks [4, 4, 1] move in dimension 0
stable subspaces with blocks [5, 3, 1] move in dimension 2
stable subspaces with blocks [5, 4] move in dimension 3
stable subspaces with blocks [6, 2, 1] move in dimension 3
stable subspaces with blocks [6, 3] move in dimension 4
stable subspaces with blocks [7, 1, 1] move in dimension 4
stable subspaces with blocks [7, 2] move in dimension 5
stable subspaces with blocks [8, 1] move in dimension 6
stable subspaces with blocks [9] move in dimension 6
largest family has dim 6
indeed <= dim(Gr)-dim(orb)

orbit : blocks [7, 5, 3] and orb.dim=28
stable subspaces with blocks [3, 3, 3] move in dimension 0
stable subspaces with blocks [4, 3, 2] move in dimension 3
stable subspaces with blocks [4, 4, 1] move in dimension 4
stable subspaces with blocks [5, 2, 2] move in dimension 4
stable subspaces with blocks [5, 3, 1] move in dimension 6
stable subspaces with blocks [5, 4] move in dimension 7
stable subspaces with blocks [6, 2, 1] move in dimension 6
stable subspaces with blocks [6, 3] move in dimension 8
stable subspaces with blocks [7, 1, 1] move in dimension 6
stable subspaces with blocks [7, 2] move in dimension 8
largest family has dim 8
indeed <= dim(Gr)-dim(orb)

orbit : blocks [5, 5, 3, 1, 1] and orb.dim=26
stable subspaces with blocks [3, 2, 2, 1, 1] move in dimension 2
stable subspaces with blocks [3, 3, 1, 1, 1] move in dimension 4
stable subspaces with blocks [3, 3, 2, 1] move in dimension 6
stable subspaces with blocks [3, 3, 3] move in dimension 6
stable subspaces with blocks [4, 2, 1, 1, 1] move in dimension 5
stable subspaces with blocks [4, 2, 2, 1] move in dimension 7
stable subspaces with blocks [4, 3, 1, 1] move in dimension 9
stable subspaces with blocks [4, 3, 2] move in dimension 9
stable subspaces with blocks [4, 4, 1] move in dimension 10
stable subspaces with blocks [5, 1, 1, 1, 1] move in dimension 6
stable subspaces with blocks [5, 2, 1, 1] move in dimension 10
stable subspaces with blocks [5, 2, 2] move in dimension 10
stable subspaces with blocks [5, 3, 1] move in dimension 12
stable subspaces with blocks [5, 4] move in dimension 11
largest family has dim 12
indeed <= dim(Gr)-dim(orb)

orbit : blocks [5, 4, 4, 1, 1] and orb.dim=24
stable subspaces with blocks [3, 2, 2, 1, 1] move in dimension 2
stable subspaces with blocks [3, 3, 1, 1, 1] move in dimension 4
stable subspaces with blocks [3, 3, 2, 1] move in dimension 6
stable subspaces with blocks [3, 3, 3] move in dimension 6
stable subspaces with blocks [4, 2, 1, 1, 1] move in dimension 6
stable subspaces with blocks [4, 2, 2, 1] move in dimension 8
stable subspaces with blocks [4, 3, 1, 1] move in dimension 10
stable subspaces with blocks [4, 3, 2] move in dimension 10
stable subspaces with blocks [4, 4, 1] move in dimension 12
stable subspaces with blocks [5, 1, 1, 1, 1] move in dimension 6
stable subspaces with blocks [5, 2, 1, 1] move in dimension 10
stable subspaces with blocks [5, 2, 2] move in dimension 10
stable subspaces with blocks [5, 3, 1] move in dimension 12
stable subspaces with blocks [5, 4] move in dimension 12
largest family has dim 12
indeed <= dim(Gr)-dim(orb)

orbit : blocks [5, 3, 3, 3, 1] and orb.dim=24
stable subspaces with blocks [2, 2, 2, 2, 1] move in dimension 0
stable subspaces with blocks [3, 2, 2, 1, 1] move in dimension 6
stable subspaces with blocks [3, 2, 2, 2] move in dimension 7
stable subspaces with blocks [3, 3, 1, 1, 1] move in dimension 8
stable subspaces with blocks [3, 3, 2, 1] move in dimension 11
stable subspaces with blocks [3, 3, 3] move in dimension 12
stable subspaces with blocks [4, 2, 1, 1, 1] move in dimension 7
stable subspaces with blocks [4, 2, 2, 1] move in dimension 10
stable subspaces with blocks [4, 3, 1, 1] move in dimension 12
stable subspaces with blocks [4, 3, 2] move in dimension 13
stable subspaces with blocks [5, 1, 1, 1, 1] move in dimension 6
stable subspaces with blocks [5, 2, 1, 1] move in dimension 11
stable subspaces with blocks [5, 2, 2] move in dimension 12
stable subspaces with blocks [5, 3, 1] move in dimension 14
largest family has dim 14
indeed <= dim(Gr)-dim(orb)

orbit : blocks [4, 3, 3, 2, 2, 1] and orb.dim=22
stable subspaces with blocks [2, 2, 2, 1, 1, 1] move in dimension 6
stable subspaces with blocks [2, 2, 2, 2, 1] move in dimension 9
stable subspaces with blocks [3, 2, 1, 1, 1, 1] move in dimension 8
stable subspaces with blocks [3, 2, 2, 1, 1] move in dimension 13
stable subspaces with blocks [3, 2, 2, 2] move in dimension 14
stable subspaces with blocks [3, 3, 1, 1, 1] move in dimension 13
stable subspaces with blocks [3, 3, 2, 1] move in dimension 16
stable subspaces with blocks [3, 3, 3] move in dimension 15
stable subspaces with blocks [4, 1, 1, 1, 1, 1] move in dimension 6
stable subspaces with blocks [4, 2, 1, 1, 1] move in dimension 13
stable subspaces with blocks [4, 2, 2, 1] move in dimension 16
stable subspaces with blocks [4, 3, 1, 1] move in dimension 16
stable subspaces with blocks [4, 3, 2] move in dimension 17
largest family has dim 17
indeed <= dim(Gr)-dim(orb)

orbit : blocks [3, 3, 3, 3, 1, 1, 1] and orb.dim=18
stable subspaces with blocks [2, 2, 1, 1, 1, 1, 1] move in dimension 4
stable subspaces with blocks [2, 2, 2, 1, 1, 1] move in dimension 9
stable subspaces with blocks [2, 2, 2, 2, 1] move in dimension 10
stable subspaces with blocks [3, 1, 1, 1, 1, 1, 1] move in dimension 6
stable subspaces with blocks [3, 2, 1, 1, 1, 1] move in dimension 13
stable subspaces with blocks [3, 2, 2, 1, 1] move in dimension 16
stable subspaces with blocks [3, 2, 2, 2] move in dimension 15
stable subspaces with blocks [3, 3, 1, 1, 1] move in dimension 18
stable subspaces with blocks [3, 3, 2, 1] move in dimension 19
stable subspaces with blocks [3, 3, 3] move in dimension 18
largest family has dim 19
indeed <= dim(Gr)-dim(orb)

orbit : blocks [3, 3, 3, 1, 1, 1, 1, 1, 1] and orb.dim=18
stable subspaces with blocks [1, 1, 1, 1, 1, 1, 1, 1, 1] move in dimension 0
stable subspaces with blocks [2, 1, 1, 1, 1, 1, 1, 1] move in dimension 10
stable subspaces with blocks [2, 2, 1, 1, 1, 1, 1] move in dimension 16
stable subspaces with blocks [2, 2, 2, 1, 1, 1] move in dimension 18
stable subspaces with blocks [3, 1, 1, 1, 1, 1, 1] move in dimension 18
stable subspaces with blocks [3, 2, 1, 1, 1, 1] move in dimension 22
stable subspaces with blocks [3, 2, 2, 1, 1] move in dimension 22
stable subspaces with blocks [3, 3, 1, 1, 1] move in dimension 24
stable subspaces with blocks [3, 3, 2, 1] move in dimension 22
stable subspaces with blocks [3, 3, 3] move in dimension 18
largest family has dim 24
indeed <= dim(Gr)-dim(orb)

orbit : blocks [3, 2, 2, 2, 2, 1, 1, 1, 1] and orb.dim=16
stable subspaces with blocks [1, 1, 1, 1, 1, 1, 1, 1, 1] move in dimension 0
stable subspaces with blocks [2, 1, 1, 1, 1, 1, 1, 1] move in dimension 12
stable subspaces with blocks [2, 2, 1, 1, 1, 1, 1] move in dimension 20
stable subspaces with blocks [2, 2, 2, 1, 1, 1] move in dimension 24
stable subspaces with blocks [2, 2, 2, 2, 1] move in dimension 24
stable subspaces with blocks [3, 1, 1, 1, 1, 1, 1] move in dimension 18
stable subspaces with blocks [3, 2, 1, 1, 1, 1] move in dimension 24
stable subspaces with blocks [3, 2, 2, 1, 1] move in dimension 26
stable subspaces with blocks [3, 2, 2, 2] move in dimension 24
largest family has dim 26
indeed <= dim(Gr)-dim(orb)

orbit : blocks [2, 2, 2, 2, 1, 1, 1, 1, 1, 1, 1] and orb.dim=10
stable subspaces with blocks [1, 1, 1, 1, 1, 1, 1, 1, 1] move in dimension 18
stable subspaces with blocks [2, 1, 1, 1, 1, 1, 1, 1] move in dimension 27
stable subspaces with blocks [2, 2, 1, 1, 1, 1, 1] move in dimension 32
stable subspaces with blocks [2, 2, 2, 1, 1, 1] move in dimension 33
stable subspaces with blocks [2, 2, 2, 2, 1] move in dimension 30
largest family has dim 33
indeed <= dim(Gr)-dim(orb)

***************

dim(F) = 10
dim(Gr) =  50

orbit : blocks [9, 5, 1] and orb.dim=30
stable subspaces with blocks [5, 4, 1] move in dimension 1
stable subspaces with blocks [5, 5] move in dimension 2
stable subspaces with blocks [6, 3, 1] move in dimension 2
stable subspaces with blocks [6, 4] move in dimension 3
stable subspaces with blocks [7, 2, 1] move in dimension 3
stable subspaces with blocks [7, 3] move in dimension 4
stable subspaces with blocks [8, 1, 1] move in dimension 4
stable subspaces with blocks [8, 2] move in dimension 5
stable subspaces with blocks [9, 1] move in dimension 6
largest family has dim 6
indeed <= dim(Gr)-dim(orb)

orbit : blocks [7, 5, 3] and orb.dim=28
stable subspaces with blocks [4, 3, 3] move in dimension 1
stable subspaces with blocks [4, 4, 2] move in dimension 2
stable subspaces with blocks [5, 3, 2] move in dimension 4
stable subspaces with blocks [5, 4, 1] move in dimension 5
stable subspaces with blocks [5, 5] move in dimension 6
stable subspaces with blocks [6, 2, 2] move in dimension 4
stable subspaces with blocks [6, 3, 1] move in dimension 6
stable subspaces with blocks [6, 4] move in dimension 7
stable subspaces with blocks [7, 2, 1] move in dimension 6
stable subspaces with blocks [7, 3] move in dimension 8
largest family has dim 8
indeed <= dim(Gr)-dim(orb)

orbit : blocks [5, 5, 3, 1, 1] and orb.dim=26
stable subspaces with blocks [3, 3, 2, 1, 1] move in dimension 2
stable subspaces with blocks [3, 3, 3, 1] move in dimension 4
stable subspaces with blocks [4, 2, 2, 1, 1] move in dimension 3
stable subspaces with blocks [4, 3, 1, 1, 1] move in dimension 5
stable subspaces with blocks [4, 3, 2, 1] move in dimension 7
stable subspaces with blocks [4, 3, 3] move in dimension 7
stable subspaces with blocks [4, 4, 1, 1] move in dimension 8
stable subspaces with blocks [4, 4, 2] move in dimension 8
stable subspaces with blocks [5, 2, 1, 1, 1] move in dimension 6
stable subspaces with blocks [5, 2, 2, 1] move in dimension 8
stable subspaces with blocks [5, 3, 1, 1] move in dimension 10
stable subspaces with blocks [5, 3, 2] move in dimension 10
stable subspaces with blocks [5, 4, 1] move in dimension 11
stable subspaces with blocks [5, 5] move in dimension 10
largest family has dim 11
indeed <= dim(Gr)-dim(orb)

orbit : blocks [5, 4, 4, 1, 1] and orb.dim=24
stable subspaces with blocks [3, 3, 2, 1, 1] move in dimension 2
stable subspaces with blocks [3, 3, 3, 1] move in dimension 4
stable subspaces with blocks [4, 2, 2, 1, 1] move in dimension 4
stable subspaces with blocks [4, 3, 1, 1, 1] move in dimension 6
stable subspaces with blocks [4, 3, 2, 1] move in dimension 8
stable subspaces with blocks [4, 3, 3] move in dimension 8
stable subspaces with blocks [4, 4, 1, 1] move in dimension 10
stable subspaces with blocks [4, 4, 2] move in dimension 10
stable subspaces with blocks [5, 2, 1, 1, 1] move in dimension 6
stable subspaces with blocks [5, 2, 2, 1] move in dimension 8
stable subspaces with blocks [5, 3, 1, 1] move in dimension 10
stable subspaces with blocks [5, 3, 2] move in dimension 10
stable subspaces with blocks [5, 4, 1] move in dimension 12
largest family has dim 12
indeed <= dim(Gr)-dim(orb)

orbit : blocks [5, 3, 3, 3, 1] and orb.dim=24
stable subspaces with blocks [3, 2, 2, 2, 1] move in dimension 3
stable subspaces with blocks [3, 3, 2, 1, 1] move in dimension 7
stable subspaces with blocks [3, 3, 2, 2] move in dimension 8
stable subspaces with blocks [3, 3, 3, 1] move in dimension 10
stable subspaces with blocks [4, 2, 2, 1, 1] move in dimension 6
stable subspaces with blocks [4, 2, 2, 2] move in dimension 7
stable subspaces with blocks [4, 3, 1, 1, 1] move in dimension 8
stable subspaces with blocks [4, 3, 2, 1] move in dimension 11
stable subspaces with blocks [4, 3, 3] move in dimension 12
stable subspaces with blocks [5, 2, 1, 1, 1] move in dimension 7
stable subspaces with blocks [5, 2, 2, 1] move in dimension 10
stable subspaces with blocks [5, 3, 1, 1] move in dimension 12
stable subspaces with blocks [5, 3, 2] move in dimension 13
largest family has dim 13
indeed <= dim(Gr)-dim(orb)

orbit : blocks [4, 3, 3, 2, 2, 1] and orb.dim=22
stable subspaces with blocks [2, 2, 2, 2, 1, 1] move in dimension 4
stable subspaces with blocks [2, 2, 2, 2, 2] move in dimension 5
stable subspaces with blocks [3, 2, 2, 1, 1, 1] move in dimension 8
stable subspaces with blocks [3, 2, 2, 2, 1] move in dimension 11
stable subspaces with blocks [3, 3, 1, 1, 1, 1] move in dimension 8
stable subspaces with blocks [3, 3, 2, 1, 1] move in dimension 13
stable subspaces with blocks [3, 3, 2, 2] move in dimension 14
stable subspaces with blocks [3, 3, 3, 1] move in dimension 14
stable subspaces with blocks [4, 2, 1, 1, 1, 1] move in dimension 8
stable subspaces with blocks [4, 2, 2, 1, 1] move in dimension 13
stable subspaces with blocks [4, 2, 2, 2] move in dimension 14
stable subspaces with blocks [4, 3, 1, 1, 1] move in dimension 13
stable subspaces with blocks [4, 3, 2, 1] move in dimension 16
stable subspaces with blocks [4, 3, 3] move in dimension 15
largest family has dim 16
indeed <= dim(Gr)-dim(orb)

orbit : blocks [3, 3, 3, 3, 1, 1, 1] and orb.dim=18
stable subspaces with blocks [2, 2, 2, 1, 1, 1, 1] move in dimension 3
stable subspaces with blocks [2, 2, 2, 2, 1, 1] move in dimension 6
stable subspaces with blocks [3, 2, 1, 1, 1, 1, 1] move in dimension 7
stable subspaces with blocks [3, 2, 2, 1, 1, 1] move in dimension 12
stable subspaces with blocks [3, 2, 2, 2, 1] move in dimension 13
stable subspaces with blocks [3, 3, 1, 1, 1, 1] move in dimension 14
stable subspaces with blocks [3, 3, 2, 1, 1] move in dimension 17
stable subspaces with blocks [3, 3, 2, 2] move in dimension 16
stable subspaces with blocks [3, 3, 3, 1] move in dimension 18
largest family has dim 18
indeed <= dim(Gr)-dim(orb)

orbit : blocks [3, 3, 3, 1, 1, 1, 1, 1, 1] and orb.dim=18
stable subspaces with blocks [2, 1, 1, 1, 1, 1, 1, 1, 1] move in dimension 2
stable subspaces with blocks [2, 2, 1, 1, 1, 1, 1, 1] move in dimension 10
stable subspaces with blocks [2, 2, 2, 1, 1, 1, 1] move in dimension 14
stable subspaces with blocks [3, 1, 1, 1, 1, 1, 1, 1] move in dimension 12
stable subspaces with blocks [3, 2, 1, 1, 1, 1, 1] move in dimension 18
stable subspaces with blocks [3, 2, 2, 1, 1, 1] move in dimension 20
stable subspaces with blocks [3, 3, 1, 1, 1, 1] move in dimension 22
stable subspaces with blocks [3, 3, 2, 1, 1] move in dimension 22
stable subspaces with blocks [3, 3, 3, 1] move in dimension 20
largest family has dim 22
indeed <= dim(Gr)-dim(orb)

orbit : blocks [3, 2, 2, 2, 2, 1, 1, 1, 1] and orb.dim=16
stable subspaces with blocks [2, 1, 1, 1, 1, 1, 1, 1, 1] move in dimension 4
stable subspaces with blocks [2, 2, 1, 1, 1, 1, 1, 1] move in dimension 14
stable subspaces with blocks [2, 2, 2, 1, 1, 1, 1] move in dimension 20
stable subspaces with blocks [2, 2, 2, 2, 1, 1] move in dimension 22
stable subspaces with blocks [2, 2, 2, 2, 2] move in dimension 20
stable subspaces with blocks [3, 1, 1, 1, 1, 1, 1, 1] move in dimension 12
stable subspaces with blocks [3, 2, 1, 1, 1, 1, 1] move in dimension 20
stable subspaces with blocks [3, 2, 2, 1, 1, 1] move in dimension 24
stable subspaces with blocks [3, 2, 2, 2, 1] move in dimension 24
largest family has dim 24
indeed <= dim(Gr)-dim(orb)

orbit : blocks [2, 2, 2, 2, 1, 1, 1, 1, 1, 1, 1] and orb.dim=10
stable subspaces with blocks [1, 1, 1, 1, 1, 1, 1, 1, 1, 1] move in dimension 10
stable subspaces with blocks [2, 1, 1, 1, 1, 1, 1, 1, 1] move in dimension 21
stable subspaces with blocks [2, 2, 1, 1, 1, 1, 1, 1] move in dimension 28
stable subspaces with blocks [2, 2, 2, 1, 1, 1, 1] move in dimension 31
stable subspaces with blocks [2, 2, 2, 2, 1, 1] move in dimension 30
largest family has dim 31
indeed <= dim(Gr)-dim(orb)

***************

dim(F) = 11
dim(Gr) =  44

orbit : blocks [9, 5, 1] and orb.dim=30
stable subspaces with blocks [5, 5, 1] move in dimension 0
stable subspaces with blocks [6, 4, 1] move in dimension 1
stable subspaces with blocks [6, 5] move in dimension 2
stable subspaces with blocks [7, 3, 1] move in dimension 2
stable subspaces with blocks [7, 4] move in dimension 3
stable subspaces with blocks [8, 2, 1] move in dimension 3
stable subspaces with blocks [8, 3] move in dimension 4
stable subspaces with blocks [9, 1, 1] move in dimension 4
stable subspaces with blocks [9, 2] move in dimension 5
largest family has dim 5
indeed <= dim(Gr)-dim(orb)

orbit : blocks [7, 5, 3] and orb.dim=28
stable subspaces with blocks [4, 4, 3] move in dimension 0
stable subspaces with blocks [5, 3, 3] move in dimension 2
stable subspaces with blocks [5, 4, 2] move in dimension 3
stable subspaces with blocks [5, 5, 1] move in dimension 4
stable subspaces with blocks [6, 3, 2] move in dimension 4
stable subspaces with blocks [6, 4, 1] move in dimension 5
stable subspaces with blocks [6, 5] move in dimension 6
stable subspaces with blocks [7, 2, 2] move in dimension 4
stable subspaces with blocks [7, 3, 1] move in dimension 6
stable subspaces with blocks [7, 4] move in dimension 7
largest family has dim 7
indeed <= dim(Gr)-dim(orb)

orbit : blocks [5, 5, 3, 1, 1] and orb.dim=26
stable subspaces with blocks [3, 3, 3, 1, 1] move in dimension 0
stable subspaces with blocks [4, 3, 2, 1, 1] move in dimension 3
stable subspaces with blocks [4, 3, 3, 1] move in dimension 5
stable subspaces with blocks [4, 4, 1, 1, 1] move in dimension 4
stable subspaces with blocks [4, 4, 2, 1] move in dimension 6
stable subspaces with blocks [4, 4, 3] move in dimension 6
stable subspaces with blocks [5, 2, 2, 1, 1] move in dimension 4
stable subspaces with blocks [5, 3, 1, 1, 1] move in dimension 6
stable subspaces with blocks [5, 3, 2, 1] move in dimension 8
stable subspaces with blocks [5, 3, 3] move in dimension 8
stable subspaces with blocks [5, 4, 1, 1] move in dimension 9
stable subspaces with blocks [5, 4, 2] move in dimension 9
stable subspaces with blocks [5, 5, 1] move in dimension 10
largest family has dim 10
indeed <= dim(Gr)-dim(orb)

orbit : blocks [5, 4, 4, 1, 1] and orb.dim=24
stable subspaces with blocks [3, 3, 3, 1, 1] move in dimension 0
stable subspaces with blocks [4, 3, 2, 1, 1] move in dimension 4
stable subspaces with blocks [4, 3, 3, 1] move in dimension 6
stable subspaces with blocks [4, 4, 1, 1, 1] move in dimension 6
stable subspaces with blocks [4, 4, 2, 1] move in dimension 8
stable subspaces with blocks [4, 4, 3] move in dimension 8
stable subspaces with blocks [5, 2, 2, 1, 1] move in dimension 4
stable subspaces with blocks [5, 3, 1, 1, 1] move in dimension 6
stable subspaces with blocks [5, 3, 2, 1] move in dimension 8
stable subspaces with blocks [5, 3, 3] move in dimension 8
stable subspaces with blocks [5, 4, 1, 1] move in dimension 10
stable subspaces with blocks [5, 4, 2] move in dimension 10
largest family has dim 10
indeed <= dim(Gr)-dim(orb)

orbit : blocks [5, 3, 3, 3, 1] and orb.dim=24
stable subspaces with blocks [3, 3, 2, 2, 1] move in dimension 4
stable subspaces with blocks [3, 3, 3, 1, 1] move in dimension 6
stable subspaces with blocks [3, 3, 3, 2] move in dimension 7
stable subspaces with blocks [4, 2, 2, 2, 1] move in dimension 3
stable subspaces with blocks [4, 3, 2, 1, 1] move in dimension 7
stable subspaces with blocks [4, 3, 2, 2] move in dimension 8
stable subspaces with blocks [4, 3, 3, 1] move in dimension 10
stable subspaces with blocks [5, 2, 2, 1, 1] move in dimension 6
stable subspaces with blocks [5, 2, 2, 2] move in dimension 7
stable subspaces with blocks [5, 3, 1, 1, 1] move in dimension 8
stable subspaces with blocks [5, 3, 2, 1] move in dimension 11
stable subspaces with blocks [5, 3, 3] move in dimension 12
largest family has dim 12
indeed <= dim(Gr)-dim(orb)

orbit : blocks [4, 3, 3, 2, 2, 1] and orb.dim=22
stable subspaces with blocks [2, 2, 2, 2, 2, 1] move in dimension 0
stable subspaces with blocks [3, 2, 2, 2, 1, 1] move in dimension 6
stable subspaces with blocks [3, 2, 2, 2, 2] move in dimension 7
stable subspaces with blocks [3, 3, 2, 1, 1, 1] move in dimension 8
stable subspaces with blocks [3, 3, 2, 2, 1] move in dimension 11
stable subspaces with blocks [3, 3, 3, 1, 1] move in dimension 11
stable subspaces with blocks [3, 3, 3, 2] move in dimension 12
stable subspaces with blocks [4, 2, 2, 1, 1, 1] move in dimension 8
stable subspaces with blocks [4, 2, 2, 2, 1] move in dimension 11
stable subspaces with blocks [4, 3, 1, 1, 1, 1] move in dimension 8
stable subspaces with blocks [4, 3, 2, 1, 1] move in dimension 13
stable subspaces with blocks [4, 3, 2, 2] move in dimension 14
stable subspaces with blocks [4, 3, 3, 1] move in dimension 14
largest family has dim 14
indeed <= dim(Gr)-dim(orb)

orbit : blocks [3, 3, 3, 3, 1, 1, 1] and orb.dim=18
stable subspaces with blocks [2, 2, 2, 2, 1, 1, 1] move in dimension 0
stable subspaces with blocks [3, 2, 2, 1, 1, 1, 1] move in dimension 6
stable subspaces with blocks [3, 2, 2, 2, 1, 1] move in dimension 9
stable subspaces with blocks [3, 3, 1, 1, 1, 1, 1] move in dimension 8
stable subspaces with blocks [3, 3, 2, 1, 1, 1] move in dimension 13
stable subspaces with blocks [3, 3, 2, 2, 1] move in dimension 14
stable subspaces with blocks [3, 3, 3, 1, 1] move in dimension 16
stable subspaces with blocks [3, 3, 3, 2] move in dimension 15
largest family has dim 16
indeed <= dim(Gr)-dim(orb)

orbit : blocks [3, 3, 3, 1, 1, 1, 1, 1, 1] and orb.dim=18
stable subspaces with blocks [2, 2, 1, 1, 1, 1, 1, 1, 1] move in dimension 2
stable subspaces with blocks [2, 2, 2, 1, 1, 1, 1, 1] move in dimension 8
stable subspaces with blocks [3, 1, 1, 1, 1, 1, 1, 1, 1] move in dimension 4
stable subspaces with blocks [3, 2, 1, 1, 1, 1, 1, 1] move in dimension 12
stable subspaces with blocks [3, 2, 2, 1, 1, 1, 1] move in dimension 16
stable subspaces with blocks [3, 3, 1, 1, 1, 1, 1] move in dimension 18
stable subspaces with blocks [3, 3, 2, 1, 1, 1] move in dimension 20
stable subspaces with blocks [3, 3, 3, 1, 1] move in dimension 20
largest family has dim 20
indeed <= dim(Gr)-dim(orb)

orbit : blocks [3, 2, 2, 2, 2, 1, 1, 1, 1] and orb.dim=16
stable subspaces with blocks [2, 2, 1, 1, 1, 1, 1, 1, 1] move in dimension 6
stable subspaces with blocks [2, 2, 2, 1, 1, 1, 1, 1] move in dimension 14
stable subspaces with blocks [2, 2, 2, 2, 1, 1, 1] move in dimension 18
stable subspaces with blocks [2, 2, 2, 2, 2, 1] move in dimension 18
stable subspaces with blocks [3, 1, 1, 1, 1, 1, 1, 1, 1] move in dimension 4
stable subspaces with blocks [3, 2, 1, 1, 1, 1, 1, 1] move in dimension 14
stable subspaces with blocks [3, 2, 2, 1, 1, 1, 1] move in dimension 20
stable subspaces with blocks [3, 2, 2, 2, 1, 1] move in dimension 22
stable subspaces with blocks [3, 2, 2, 2, 2] move in dimension 20
largest family has dim 22
indeed <= dim(Gr)-dim(orb)

orbit : blocks [2, 2, 2, 2, 1, 1, 1, 1, 1, 1, 1] and orb.dim=10
stable subspaces with blocks [1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1] move in dimension 0
stable subspaces with blocks [2, 1, 1, 1, 1, 1, 1, 1, 1, 1] move in dimension 13
stable subspaces with blocks [2, 2, 1, 1, 1, 1, 1, 1, 1] move in dimension 22
stable subspaces with blocks [2, 2, 2, 1, 1, 1, 1, 1] move in dimension 27
stable subspaces with blocks [2, 2, 2, 2, 1, 1, 1] move in dimension 28
largest family has dim 28
indeed <= dim(Gr)-dim(orb)

***************

dim(F) = 12
dim(Gr) =  36

orbit : blocks [9, 5, 1] and orb.dim=30
stable subspaces with blocks [6, 5, 1] move in dimension 0
stable subspaces with blocks [7, 4, 1] move in dimension 1
stable subspaces with blocks [7, 5] move in dimension 2
stable subspaces with blocks [8, 3, 1] move in dimension 2
stable subspaces with blocks [8, 4] move in dimension 3
stable subspaces with blocks [9, 2, 1] move in dimension 3
stable subspaces with blocks [9, 3] move in dimension 4
largest family has dim 4
indeed <= dim(Gr)-dim(orb)

orbit : blocks [7, 5, 3] and orb.dim=28
stable subspaces with blocks [5, 4, 3] move in dimension 1
stable subspaces with blocks [5, 5, 2] move in dimension 2
stable subspaces with blocks [6, 3, 3] move in dimension 2
stable subspaces with blocks [6, 4, 2] move in dimension 3
stable subspaces with blocks [6, 5, 1] move in dimension 4
stable subspaces with blocks [7, 3, 2] move in dimension 4
stable subspaces with blocks [7, 4, 1] move in dimension 5
stable subspaces with blocks [7, 5] move in dimension 6
largest family has dim 6
indeed <= dim(Gr)-dim(orb)

orbit : blocks [5, 5, 3, 1, 1] and orb.dim=26
stable subspaces with blocks [4, 3, 3, 1, 1] move in dimension 1
stable subspaces with blocks [4, 4, 2, 1, 1] move in dimension 2
stable subspaces with blocks [4, 4, 3, 1] move in dimension 4
stable subspaces with blocks [5, 3, 2, 1, 1] move in dimension 4
stable subspaces with blocks [5, 3, 3, 1] move in dimension 6
stable subspaces with blocks [5, 4, 1, 1, 1] move in dimension 5
stable subspaces with blocks [5, 4, 2, 1] move in dimension 7
stable subspaces with blocks [5, 4, 3] move in dimension 7
stable subspaces with blocks [5, 5, 1, 1] move in dimension 8
stable subspaces with blocks [5, 5, 2] move in dimension 8
largest family has dim 8
indeed <= dim(Gr)-dim(orb)

orbit : blocks [5, 4, 4, 1, 1] and orb.dim=24
stable subspaces with blocks [4, 3, 3, 1, 1] move in dimension 2
stable subspaces with blocks [4, 4, 2, 1, 1] move in dimension 4
stable subspaces with blocks [4, 4, 3, 1] move in dimension 6
stable subspaces with blocks [4, 4, 4] move in dimension 6
stable subspaces with blocks [5, 3, 2, 1, 1] move in dimension 4
stable subspaces with blocks [5, 3, 3, 1] move in dimension 6
stable subspaces with blocks [5, 4, 1, 1, 1] move in dimension 6
stable subspaces with blocks [5, 4, 2, 1] move in dimension 8
stable subspaces with blocks [5, 4, 3] move in dimension 8
largest family has dim 8
indeed <= dim(Gr)-dim(orb)

orbit : blocks [5, 3, 3, 3, 1] and orb.dim=24
stable subspaces with blocks [3, 3, 3, 2, 1] move in dimension 3
stable subspaces with blocks [3, 3, 3, 3] move in dimension 4
stable subspaces with blocks [4, 3, 2, 2, 1] move in dimension 4
stable subspaces with blocks [4, 3, 3, 1, 1] move in dimension 6
stable subspaces with blocks [4, 3, 3, 2] move in dimension 7
stable subspaces with blocks [5, 2, 2, 2, 1] move in dimension 3
stable subspaces with blocks [5, 3, 2, 1, 1] move in dimension 7
stable subspaces with blocks [5, 3, 2, 2] move in dimension 8
stable subspaces with blocks [5, 3, 3, 1] move in dimension 10
largest family has dim 10
indeed <= dim(Gr)-dim(orb)

orbit : blocks [4, 3, 3, 2, 2, 1] and orb.dim=22
stable subspaces with blocks [3, 2, 2, 2, 2, 1] move in dimension 2
stable subspaces with blocks [3, 3, 2, 2, 1, 1] move in dimension 6
stable subspaces with blocks [3, 3, 2, 2, 2] move in dimension 7
stable subspaces with blocks [3, 3, 3, 1, 1, 1] move in dimension 6
stable subspaces with blocks [3, 3, 3, 2, 1] move in dimension 9
stable subspaces with blocks [4, 2, 2, 2, 1, 1] move in dimension 6
stable subspaces with blocks [4, 2, 2, 2, 2] move in dimension 7
stable subspaces with blocks [4, 3, 2, 1, 1, 1] move in dimension 8
stable subspaces with blocks [4, 3, 2, 2, 1] move in dimension 11
stable subspaces with blocks [4, 3, 3, 1, 1] move in dimension 11
stable subspaces with blocks [4, 3, 3, 2] move in dimension 12
largest family has dim 12
indeed <= dim(Gr)-dim(orb)

orbit : blocks [3, 3, 3, 3, 1, 1, 1] and orb.dim=18
stable subspaces with blocks [3, 2, 2, 2, 1, 1, 1] move in dimension 3
stable subspaces with blocks [3, 3, 2, 1, 1, 1, 1] move in dimension 7
stable subspaces with blocks [3, 3, 2, 2, 1, 1] move in dimension 10
stable subspaces with blocks [3, 3, 3, 1, 1, 1] move in dimension 12
stable subspaces with blocks [3, 3, 3, 2, 1] move in dimension 13
stable subspaces with blocks [3, 3, 3, 3] move in dimension 12
largest family has dim 13
indeed <= dim(Gr)-dim(orb)

orbit : blocks [3, 3, 3, 1, 1, 1, 1, 1, 1] and orb.dim=18
stable subspaces with blocks [2, 2, 2, 1, 1, 1, 1, 1, 1] move in dimension 0
stable subspaces with blocks [3, 2, 1, 1, 1, 1, 1, 1, 1] move in dimension 4
stable subspaces with blocks [3, 2, 2, 1, 1, 1, 1, 1] move in dimension 10
stable subspaces with blocks [3, 3, 1, 1, 1, 1, 1, 1] move in dimension 12
stable subspaces with blocks [3, 3, 2, 1, 1, 1, 1] move in dimension 16
stable subspaces with blocks [3, 3, 3, 1, 1, 1] move in dimension 18
largest family has dim 18
indeed <= dim(Gr)-dim(orb)

orbit : blocks [3, 2, 2, 2, 2, 1, 1, 1, 1] and orb.dim=16
stable subspaces with blocks [2, 2, 2, 1, 1, 1, 1, 1, 1] move in dimension 6
stable subspaces with blocks [2, 2, 2, 2, 1, 1, 1, 1] move in dimension 12
stable subspaces with blocks [2, 2, 2, 2, 2, 1, 1] move in dimension 14
stable subspaces with blocks [3, 2, 1, 1, 1, 1, 1, 1, 1] move in dimension 6
stable subspaces with blocks [3, 2, 2, 1, 1, 1, 1, 1] move in dimension 14
stable subspaces with blocks [3, 2, 2, 2, 1, 1, 1] move in dimension 18
stable subspaces with blocks [3, 2, 2, 2, 2, 1] move in dimension 18
largest family has dim 18
indeed <= dim(Gr)-dim(orb)

orbit : blocks [2, 2, 2, 2, 1, 1, 1, 1, 1, 1, 1] and orb.dim=10
stable subspaces with blocks [2, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1] move in dimension 3
stable subspaces with blocks [2, 2, 1, 1, 1, 1, 1, 1, 1, 1] move in dimension 14
stable subspaces with blocks [2, 2, 2, 1, 1, 1, 1, 1, 1] move in dimension 21
stable subspaces with blocks [2, 2, 2, 2, 1, 1, 1, 1] move in dimension 24
largest family has dim 24
indeed <= dim(Gr)-dim(orb)


OK in all cases, viz., 3 <= dim(F) <= 12

************************************************************

loading toolkit for semisimple elements
OK toolkit loaded

************************************************************
preliminary combinatorial material
(for genus 8 , semisimple case)

list of all partitions of 15 with chunks of size <=3
[3, 3, 3, 3, 3]
[3, 3, 3, 3, 2, 1]
[3, 3, 3, 3, 1, 1, 1]
[3, 3, 3, 2, 2, 2]
[3, 3, 3, 2, 2, 1, 1]
[3, 3, 3, 2, 1, 1, 1, 1]
[3, 3, 3, 1, 1, 1, 1, 1, 1]
[3, 3, 2, 2, 2, 2, 1]
[3, 3, 2, 2, 2, 1, 1, 1]
[3, 3, 2, 2, 1, 1, 1, 1, 1]
[3, 3, 2, 1, 1, 1, 1, 1, 1, 1]
[3, 3, 1, 1, 1, 1, 1, 1, 1, 1, 1]
[3, 2, 2, 2, 2, 2, 2]
[3, 2, 2, 2, 2, 2, 1, 1]
[3, 2, 2, 2, 2, 1, 1, 1, 1]
[3, 2, 2, 2, 1, 1, 1, 1, 1, 1]
[3, 2, 2, 1, 1, 1, 1, 1, 1, 1, 1]
[3, 2, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1]
[3, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1]
[2, 2, 2, 2, 2, 2, 2, 1]
[2, 2, 2, 2, 2, 2, 1, 1, 1]
[2, 2, 2, 2, 2, 1, 1, 1, 1, 1]
[2, 2, 2, 2, 1, 1, 1, 1, 1, 1, 1]
[2, 2, 2, 1, 1, 1, 1, 1, 1, 1, 1, 1]
[2, 2, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1]
[2, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1]
[1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1]

selecting maximal elements among them
[1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1] smaller than [2, 2, 2, 2, 2, 2, 2, 1]
[2, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1] smaller than [3, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1]
[2, 2, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1] smaller than [3, 2, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1]
[2, 2, 2, 1, 1, 1, 1, 1, 1, 1, 1, 1] smaller than [3, 2, 2, 1, 1, 1, 1, 1, 1, 1, 1]
[2, 2, 2, 2, 1, 1, 1, 1, 1, 1, 1] smaller than [3, 2, 2, 2, 1, 1, 1, 1, 1, 1]
[2, 2, 2, 2, 2, 1, 1, 1, 1, 1] smaller than [3, 2, 2, 2, 2, 1, 1, 1, 1]
[2, 2, 2, 2, 2, 2, 1, 1, 1] smaller than [3, 2, 2, 2, 2, 2, 1, 1]
[2, 2, 2, 2, 2, 2, 2, 1] smaller than [3, 2, 2, 2, 2, 2, 2]
[3, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1] smaller than [3, 2, 2, 2, 2, 2, 2]
[3, 2, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1] smaller than [3, 3, 1, 1, 1, 1, 1, 1, 1, 1, 1]
[3, 2, 2, 1, 1, 1, 1, 1, 1, 1, 1] smaller than [3, 3, 2, 1, 1, 1, 1, 1, 1, 1]
[3, 2, 2, 2, 1, 1, 1, 1, 1, 1] smaller than [3, 3, 2, 2, 1, 1, 1, 1, 1]
[3, 2, 2, 2, 2, 1, 1, 1, 1] smaller than [3, 3, 2, 2, 2, 1, 1, 1]
[3, 2, 2, 2, 2, 2, 1, 1] smaller than [3, 3, 2, 2, 2, 2, 1]
[3, 3, 1, 1, 1, 1, 1, 1, 1, 1, 1] smaller than [3, 3, 2, 2, 2, 2, 1]
[3, 3, 2, 1, 1, 1, 1, 1, 1, 1] smaller than [3, 3, 3, 1, 1, 1, 1, 1, 1]
[3, 3, 2, 2, 1, 1, 1, 1, 1] smaller than [3, 3, 3, 2, 1, 1, 1, 1]
[3, 3, 2, 2, 2, 1, 1, 1] smaller than [3, 3, 3, 2, 2, 1, 1]
[3, 3, 2, 2, 2, 2, 1] smaller than [3, 3, 3, 2, 2, 2]
[3, 3, 3, 1, 1, 1, 1, 1, 1] smaller than [3, 3, 3, 2, 2, 2]
[3, 3, 3, 2, 1, 1, 1, 1] smaller than [3, 3, 3, 3, 1, 1, 1]
[3, 3, 3, 2, 2, 1, 1] smaller than [3, 3, 3, 3, 2, 1]
[3, 3, 3, 3, 1, 1, 1] smaller than [3, 3, 3, 3, 2, 1]
[3, 3, 3, 3, 2, 1] smaller than [3, 3, 3, 3, 3]
maximal elements are
[3, 3, 3, 3, 3]
[3, 3, 3, 2, 2, 2]
[3, 2, 2, 2, 2, 2, 2]

now we're ready to go

************************************************************
genus 8
semi-simple case

group SL(6) :  dim = 35
representation \wedge^2 C^6 :  dim = 15

****************************************
list of examined strata

eigenspace decomposition [3, 3, 3, 3, 3]
appears in case regular
dim(stratum)= 30

eigenspace decomposition [3, 3, 3, 2, 2, 2]
appears in case regular
dim(stratum)= 30

eigenspace decomposition [3, 2, 2, 2, 2, 2, 2]
appears in case regular
dim(stratum)= 30

eigenspace decomposition [4, 4, 4, 3]
appears in case subregular B: [2,2,1,1]
dim(stratum)= 26

eigenspace decomposition [5, 4, 3, 3]
appears in case subregular B: [2,2,1,1]
dim(stratum)= 26

eigenspace decomposition [5, 4, 4, 2]
appears in case subregular C: [2^3]
dim(stratum)= 24

eigenspace decomposition [5, 5, 5]
appears in case subregular C: [2^3]
dim(stratum)= 24

eigenspace decomposition [6, 4, 3, 2]
appears in case penultimate B: [3,2,1]
dim(stratum)= 22

eigenspace decomposition [6, 5, 4]
appears in case penultimate B: [3,2,1]
dim(stratum)= 22

eigenspace decomposition [7, 4, 4]
appears in case penultimate C: [4,1,1]
dim(stratum)= 18

eigenspace decomposition [10, 5]
appears in case remaining A
dim(stratum)= 10

eigenspace decomposition [8, 7]
appears in case remaining B
dim(stratum)= 16

eigenspace decomposition [9, 3, 3]
appears in case remaining C
dim(stratum)= 18

eigenspace decomposition [9, 6]
appears in case remaining C
dim(stratum)= 18

****************************************
dimensions for which it is plausible that the general F has trivial stabilizer

dim(F) = 3 , corresp. Grass. has dim = 36
dim(F) = 4 , corresp. Grass. has dim = 44
dim(F) = 5 , corresp. Grass. has dim = 50
dim(F) = 6 , corresp. Grass. has dim = 54
dim(F) = 7 , corresp. Grass. has dim = 56
dim(F) = 8 , corresp. Grass. has dim = 56
dim(F) = 9 , corresp. Grass. has dim = 54
dim(F) = 10 , corresp. Grass. has dim = 50
dim(F) = 11 , corresp. Grass. has dim = 44
dim(F) = 12 , corresp. Grass. has dim = 36

****************************************
now let's examine all strata listed above

*************** 
stable subspaces of dimension k =  3
Grassmannian has dimension 36

examining stratum [30, [3, 3, 3, 3, 3], 'regular']
largest families of stable subspaces have dimension 6
corresponding stable subspaces decompose as follows:
[0, 0, 1, 1, 1]
[0, 1, 0, 1, 1]
[0, 1, 1, 0, 1]
[0, 1, 1, 1, 0]
[1, 0, 0, 1, 1]
[1, 0, 1, 0, 1]
[1, 0, 1, 1, 0]
[1, 1, 0, 0, 1]
[1, 1, 0, 1, 0]
[1, 1, 1, 0, 0]
thumbsup DOES NOT hold for this stratum

examining stratum [30, [3, 3, 3, 2, 2, 2], 'regular']
largest families of stable subspaces have dimension 6
corresponding stable subspaces decompose as follows:
[1, 1, 1, 0, 0, 0]
thumbsup DOES NOT hold for this stratum

examining stratum [30, [3, 2, 2, 2, 2, 2, 2], 'regular']
largest families of stable subspaces have dimension 4
corresponding stable subspaces decompose as follows:
[1, 0, 0, 0, 0, 1, 1]
[1, 0, 0, 0, 1, 0, 1]
[1, 0, 0, 0, 1, 1, 0]
[1, 0, 0, 1, 0, 0, 1]
[1, 0, 0, 1, 0, 1, 0]
[1, 0, 0, 1, 1, 0, 0]
[1, 0, 1, 0, 0, 0, 1]
[1, 0, 1, 0, 0, 1, 0]
[1, 0, 1, 0, 1, 0, 0]
[1, 0, 1, 1, 0, 0, 0]
[1, 1, 0, 0, 0, 0, 1]
[1, 1, 0, 0, 0, 1, 0]
[1, 1, 0, 0, 1, 0, 0]
[1, 1, 0, 1, 0, 0, 0]
[1, 1, 1, 0, 0, 0, 0]
thumbsup holds for this stratum

examining stratum [26, [4, 4, 4, 3], 'subregular B: [2,2,1,1]']
largest families of stable subspaces have dimension 9
corresponding stable subspaces decompose as follows:
[1, 1, 1, 0]
thumbsup holds for this stratum

examining stratum [26, [5, 4, 3, 3], 'subregular B: [2,2,1,1]']
largest families of stable subspaces have dimension 9
corresponding stable subspaces decompose as follows:
[1, 1, 0, 1]
[1, 1, 1, 0]
[2, 1, 0, 0]
thumbsup holds for this stratum

examining stratum [24, [5, 4, 4, 2], 'subregular C: [2^3]']
largest families of stable subspaces have dimension 10
corresponding stable subspaces decompose as follows:
[1, 1, 1, 0]
thumbsup holds for this stratum

examining stratum [24, [5, 5, 5], 'subregular C: [2^3]']
largest families of stable subspaces have dimension 12
corresponding stable subspaces decompose as follows:
[1, 1, 1]
thumbsup DOES NOT hold for this stratum

examining stratum [22, [6, 4, 3, 2], 'penultimate B: [3,2,1]']
largest families of stable subspaces have dimension 11
corresponding stable subspaces decompose as follows:
[2, 1, 0, 0]
thumbsup holds for this stratum

examining stratum [22, [6, 5, 4], 'penultimate B: [3,2,1]']
largest families of stable subspaces have dimension 12
corresponding stable subspaces decompose as follows:
[1, 1, 1]
[2, 1, 0]
thumbsup holds for this stratum

examining stratum [18, [7, 4, 4], 'penultimate C: [4,1,1]']
largest families of stable subspaces have dimension 13
corresponding stable subspaces decompose as follows:
[2, 0, 1]
[2, 1, 0]
thumbsup holds for this stratum

examining stratum [10, [10, 5], 'remaining A']
largest families of stable subspaces have dimension 21
corresponding stable subspaces decompose as follows:
[3, 0]
thumbsup holds for this stratum

examining stratum [16, [8, 7], 'remaining B']
largest families of stable subspaces have dimension 18
corresponding stable subspaces decompose as follows:
[2, 1]
thumbsup holds for this stratum

examining stratum [18, [9, 3, 3], 'remaining C']
largest families of stable subspaces have dimension 18
corresponding stable subspaces decompose as follows:
[3, 0, 0]
thumbsup DOES NOT hold for this stratum

examining stratum [18, [9, 6], 'remaining C']
largest families of stable subspaces have dimension 19
corresponding stable subspaces decompose as follows:
[2, 1]
thumbsup DOES NOT hold for this stratum

*************** 
stable subspaces of dimension k =  4
Grassmannian has dimension 44

examining stratum [30, [3, 3, 3, 3, 3], 'regular']
largest families of stable subspaces have dimension 8
corresponding stable subspaces decompose as follows:
[0, 1, 1, 1, 1]
[1, 0, 1, 1, 1]
[1, 1, 0, 1, 1]
[1, 1, 1, 0, 1]
[1, 1, 1, 1, 0]
thumbsup holds for this stratum

examining stratum [30, [3, 3, 3, 2, 2, 2], 'regular']
largest families of stable subspaces have dimension 7
corresponding stable subspaces decompose as follows:
[1, 1, 1, 0, 0, 1]
[1, 1, 1, 0, 1, 0]
[1, 1, 1, 1, 0, 0]
thumbsup holds for this stratum

examining stratum [30, [3, 2, 2, 2, 2, 2, 2], 'regular']
largest families of stable subspaces have dimension 5
corresponding stable subspaces decompose as follows:
[1, 0, 0, 0, 1, 1, 1]
[1, 0, 0, 1, 0, 1, 1]
[1, 0, 0, 1, 1, 0, 1]
[1, 0, 0, 1, 1, 1, 0]
[1, 0, 1, 0, 0, 1, 1]
[1, 0, 1, 0, 1, 0, 1]
[1, 0, 1, 0, 1, 1, 0]
[1, 0, 1, 1, 0, 0, 1]
[1, 0, 1, 1, 0, 1, 0]
[1, 0, 1, 1, 1, 0, 0]
[1, 1, 0, 0, 0, 1, 1]
[1, 1, 0, 0, 1, 0, 1]
[1, 1, 0, 0, 1, 1, 0]
[1, 1, 0, 1, 0, 0, 1]
[1, 1, 0, 1, 0, 1, 0]
[1, 1, 0, 1, 1, 0, 0]
[1, 1, 1, 0, 0, 0, 1]
[1, 1, 1, 0, 0, 1, 0]
[1, 1, 1, 0, 1, 0, 0]
[1, 1, 1, 1, 0, 0, 0]
thumbsup holds for this stratum

examining stratum [26, [4, 4, 4, 3], 'subregular B: [2,2,1,1]']
largest families of stable subspaces have dimension 11
corresponding stable subspaces decompose as follows:
[1, 1, 1, 1]
thumbsup holds for this stratum

examining stratum [26, [5, 4, 3, 3], 'subregular B: [2,2,1,1]']
largest families of stable subspaces have dimension 11
corresponding stable subspaces decompose as follows:
[1, 1, 1, 1]
[2, 1, 0, 1]
[2, 1, 1, 0]
thumbsup holds for this stratum

examining stratum [24, [5, 4, 4, 2], 'subregular C: [2^3]']
largest families of stable subspaces have dimension 12
corresponding stable subspaces decompose as follows:
[2, 1, 1, 0]
thumbsup holds for this stratum

examining stratum [24, [5, 5, 5], 'subregular C: [2^3]']
largest families of stable subspaces have dimension 14
corresponding stable subspaces decompose as follows:
[1, 1, 2]
[1, 2, 1]
[2, 1, 1]
thumbsup holds for this stratum

examining stratum [22, [6, 4, 3, 2], 'penultimate B: [3,2,1]']
largest families of stable subspaces have dimension 13
corresponding stable subspaces decompose as follows:
[2, 1, 1, 0]
thumbsup holds for this stratum

examining stratum [22, [6, 5, 4], 'penultimate B: [3,2,1]']
largest families of stable subspaces have dimension 15
corresponding stable subspaces decompose as follows:
[2, 1, 1]
thumbsup holds for this stratum

examining stratum [18, [7, 4, 4], 'penultimate C: [4,1,1]']
largest families of stable subspaces have dimension 16
corresponding stable subspaces decompose as follows:
[2, 1, 1]
thumbsup holds for this stratum

examining stratum [10, [10, 5], 'remaining A']
largest families of stable subspaces have dimension 25
corresponding stable subspaces decompose as follows:
[3, 1]
thumbsup holds for this stratum

examining stratum [16, [8, 7], 'remaining B']
largest families of stable subspaces have dimension 22
corresponding stable subspaces decompose as follows:
[2, 2]
thumbsup holds for this stratum

examining stratum [18, [9, 3, 3], 'remaining C']
largest families of stable subspaces have dimension 20
corresponding stable subspaces decompose as follows:
[3, 0, 1]
[3, 1, 0]
[4, 0, 0]
thumbsup holds for this stratum

examining stratum [18, [9, 6], 'remaining C']
largest families of stable subspaces have dimension 23
corresponding stable subspaces decompose as follows:
[3, 1]
thumbsup holds for this stratum

*************** 
stable subspaces of dimension k =  5
Grassmannian has dimension 50

examining stratum [30, [3, 3, 3, 3, 3], 'regular']
largest families of stable subspaces have dimension 10
corresponding stable subspaces decompose as follows:
[1, 1, 1, 1, 1]
thumbsup holds for this stratum

examining stratum [30, [3, 3, 3, 2, 2, 2], 'regular']
largest families of stable subspaces have dimension 8
corresponding stable subspaces decompose as follows:
[1, 1, 1, 0, 1, 1]
[1, 1, 1, 1, 0, 1]
[1, 1, 1, 1, 1, 0]
thumbsup holds for this stratum

examining stratum [30, [3, 2, 2, 2, 2, 2, 2], 'regular']
largest families of stable subspaces have dimension 6
corresponding stable subspaces decompose as follows:
[1, 0, 0, 1, 1, 1, 1]
[1, 0, 1, 0, 1, 1, 1]
[1, 0, 1, 1, 0, 1, 1]
[1, 0, 1, 1, 1, 0, 1]
[1, 0, 1, 1, 1, 1, 0]
[1, 1, 0, 0, 1, 1, 1]
[1, 1, 0, 1, 0, 1, 1]
[1, 1, 0, 1, 1, 0, 1]
[1, 1, 0, 1, 1, 1, 0]
[1, 1, 1, 0, 0, 1, 1]
[1, 1, 1, 0, 1, 0, 1]
[1, 1, 1, 0, 1, 1, 0]
[1, 1, 1, 1, 0, 0, 1]
[1, 1, 1, 1, 0, 1, 0]
[1, 1, 1, 1, 1, 0, 0]
thumbsup holds for this stratum

examining stratum [26, [4, 4, 4, 3], 'subregular B: [2,2,1,1]']
largest families of stable subspaces have dimension 12
corresponding stable subspaces decompose as follows:
[1, 1, 2, 1]
[1, 2, 1, 1]
[2, 1, 1, 1]
thumbsup holds for this stratum

examining stratum [26, [5, 4, 3, 3], 'subregular B: [2,2,1,1]']
largest families of stable subspaces have dimension 13
corresponding stable subspaces decompose as follows:
[2, 1, 1, 1]
thumbsup holds for this stratum

examining stratum [24, [5, 4, 4, 2], 'subregular C: [2^3]']
largest families of stable subspaces have dimension 13
corresponding stable subspaces decompose as follows:
[2, 1, 1, 1]
[2, 1, 2, 0]
[2, 2, 1, 0]
thumbsup holds for this stratum

examining stratum [24, [5, 5, 5], 'subregular C: [2^3]']
largest families of stable subspaces have dimension 16
corresponding stable subspaces decompose as follows:
[1, 2, 2]
[2, 1, 2]
[2, 2, 1]
thumbsup holds for this stratum

examining stratum [22, [6, 4, 3, 2], 'penultimate B: [3,2,1]']
largest families of stable subspaces have dimension 14
corresponding stable subspaces decompose as follows:
[2, 1, 1, 1]
[2, 2, 1, 0]
[3, 1, 1, 0]
thumbsup holds for this stratum

examining stratum [22, [6, 5, 4], 'penultimate B: [3,2,1]']
largest families of stable subspaces have dimension 17
corresponding stable subspaces decompose as follows:
[2, 2, 1]
thumbsup holds for this stratum

examining stratum [18, [7, 4, 4], 'penultimate C: [4,1,1]']
largest families of stable subspaces have dimension 18
corresponding stable subspaces decompose as follows:
[3, 1, 1]
thumbsup holds for this stratum

examining stratum [10, [10, 5], 'remaining A']
largest families of stable subspaces have dimension 28
corresponding stable subspaces decompose as follows:
[4, 1]
thumbsup holds for this stratum

examining stratum [16, [8, 7], 'remaining B']
largest families of stable subspaces have dimension 25
corresponding stable subspaces decompose as follows:
[3, 2]
thumbsup holds for this stratum

examining stratum [18, [9, 3, 3], 'remaining C']
largest families of stable subspaces have dimension 22
corresponding stable subspaces decompose as follows:
[3, 1, 1]
[4, 0, 1]
[4, 1, 0]
thumbsup holds for this stratum

examining stratum [18, [9, 6], 'remaining C']
largest families of stable subspaces have dimension 26
corresponding stable subspaces decompose as follows:
[3, 2]
thumbsup holds for this stratum

*************** 
stable subspaces of dimension k =  6
Grassmannian has dimension 54

examining stratum [30, [3, 3, 3, 3, 3], 'regular']
largest families of stable subspaces have dimension 10
corresponding stable subspaces decompose as follows:
[1, 1, 1, 1, 2]
[1, 1, 1, 2, 1]
[1, 1, 2, 1, 1]
[1, 2, 1, 1, 1]
[2, 1, 1, 1, 1]
thumbsup holds for this stratum

examining stratum [30, [3, 3, 3, 2, 2, 2], 'regular']
largest families of stable subspaces have dimension 9
corresponding stable subspaces decompose as follows:
[1, 1, 1, 1, 1, 1]
thumbsup holds for this stratum

examining stratum [30, [3, 2, 2, 2, 2, 2, 2], 'regular']
largest families of stable subspaces have dimension 7
corresponding stable subspaces decompose as follows:
[1, 0, 1, 1, 1, 1, 1]
[1, 1, 0, 1, 1, 1, 1]
[1, 1, 1, 0, 1, 1, 1]
[1, 1, 1, 1, 0, 1, 1]
[1, 1, 1, 1, 1, 0, 1]
[1, 1, 1, 1, 1, 1, 0]
thumbsup holds for this stratum

examining stratum [26, [4, 4, 4, 3], 'subregular B: [2,2,1,1]']
largest families of stable subspaces have dimension 13
corresponding stable subspaces decompose as follows:
[1, 2, 2, 1]
[2, 1, 2, 1]
[2, 2, 1, 1]
thumbsup holds for this stratum

examining stratum [26, [5, 4, 3, 3], 'subregular B: [2,2,1,1]']
largest families of stable subspaces have dimension 14
corresponding stable subspaces decompose as follows:
[2, 2, 1, 1]
thumbsup holds for this stratum

examining stratum [24, [5, 4, 4, 2], 'subregular C: [2^3]']
largest families of stable subspaces have dimension 14
corresponding stable subspaces decompose as follows:
[2, 1, 2, 1]
[2, 2, 1, 1]
[2, 2, 2, 0]
thumbsup holds for this stratum

examining stratum [24, [5, 5, 5], 'subregular C: [2^3]']
largest families of stable subspaces have dimension 18
corresponding stable subspaces decompose as follows:
[2, 2, 2]
thumbsup holds for this stratum

examining stratum [22, [6, 4, 3, 2], 'penultimate B: [3,2,1]']
largest families of stable subspaces have dimension 15
corresponding stable subspaces decompose as follows:
[2, 2, 1, 1]
[3, 1, 1, 1]
[3, 2, 1, 0]
thumbsup holds for this stratum

examining stratum [22, [6, 5, 4], 'penultimate B: [3,2,1]']
largest families of stable subspaces have dimension 18
corresponding stable subspaces decompose as follows:
[2, 2, 2]
[3, 2, 1]
thumbsup holds for this stratum

examining stratum [18, [7, 4, 4], 'penultimate C: [4,1,1]']
largest families of stable subspaces have dimension 19
corresponding stable subspaces decompose as follows:
[3, 1, 2]
[3, 2, 1]
thumbsup holds for this stratum

examining stratum [10, [10, 5], 'remaining A']
largest families of stable subspaces have dimension 30
corresponding stable subspaces decompose as follows:
[4, 2]
thumbsup holds for this stratum

examining stratum [16, [8, 7], 'remaining B']
largest families of stable subspaces have dimension 27
corresponding stable subspaces decompose as follows:
[3, 3]
thumbsup holds for this stratum

examining stratum [18, [9, 3, 3], 'remaining C']
largest families of stable subspaces have dimension 24
corresponding stable subspaces decompose as follows:
[4, 1, 1]
thumbsup holds for this stratum

examining stratum [18, [9, 6], 'remaining C']
largest families of stable subspaces have dimension 28
corresponding stable subspaces decompose as follows:
[4, 2]
thumbsup holds for this stratum

*************** 
stable subspaces of dimension k =  7
Grassmannian has dimension 56

examining stratum [30, [3, 3, 3, 3, 3], 'regular']
largest families of stable subspaces have dimension 10
corresponding stable subspaces decompose as follows:
[1, 1, 1, 2, 2]
[1, 1, 2, 1, 2]
[1, 1, 2, 2, 1]
[1, 2, 1, 1, 2]
[1, 2, 1, 2, 1]
[1, 2, 2, 1, 1]
[2, 1, 1, 1, 2]
[2, 1, 1, 2, 1]
[2, 1, 2, 1, 1]
[2, 2, 1, 1, 1]
thumbsup holds for this stratum

examining stratum [30, [3, 3, 3, 2, 2, 2], 'regular']
largest families of stable subspaces have dimension 9
corresponding stable subspaces decompose as follows:
[1, 1, 2, 1, 1, 1]
[1, 2, 1, 1, 1, 1]
[2, 1, 1, 1, 1, 1]
thumbsup holds for this stratum

examining stratum [30, [3, 2, 2, 2, 2, 2, 2], 'regular']
largest families of stable subspaces have dimension 8
corresponding stable subspaces decompose as follows:
[1, 1, 1, 1, 1, 1, 1]
thumbsup holds for this stratum

examining stratum [26, [4, 4, 4, 3], 'subregular B: [2,2,1,1]']
largest families of stable subspaces have dimension 14
corresponding stable subspaces decompose as follows:
[2, 2, 2, 1]
thumbsup holds for this stratum

examining stratum [26, [5, 4, 3, 3], 'subregular B: [2,2,1,1]']
largest families of stable subspaces have dimension 14
corresponding stable subspaces decompose as follows:
[2, 2, 1, 2]
[2, 2, 2, 1]
[3, 2, 1, 1]
thumbsup holds for this stratum

examining stratum [24, [5, 4, 4, 2], 'subregular C: [2^3]']
largest families of stable subspaces have dimension 15
corresponding stable subspaces decompose as follows:
[2, 2, 2, 1]
thumbsup holds for this stratum

examining stratum [24, [5, 5, 5], 'subregular C: [2^3]']
largest families of stable subspaces have dimension 18
corresponding stable subspaces decompose as follows:
[2, 2, 3]
[2, 3, 2]
[3, 2, 2]
thumbsup holds for this stratum

examining stratum [22, [6, 4, 3, 2], 'penultimate B: [3,2,1]']
largest families of stable subspaces have dimension 16
corresponding stable subspaces decompose as follows:
[3, 2, 1, 1]
thumbsup holds for this stratum

examining stratum [22, [6, 5, 4], 'penultimate B: [3,2,1]']
largest families of stable subspaces have dimension 19
corresponding stable subspaces decompose as follows:
[3, 2, 2]
thumbsup holds for this stratum

examining stratum [18, [7, 4, 4], 'penultimate C: [4,1,1]']
largest families of stable subspaces have dimension 20
corresponding stable subspaces decompose as follows:
[3, 2, 2]
thumbsup holds for this stratum

examining stratum [10, [10, 5], 'remaining A']
largest families of stable subspaces have dimension 31
corresponding stable subspaces decompose as follows:
[5, 2]
thumbsup holds for this stratum

examining stratum [16, [8, 7], 'remaining B']
largest families of stable subspaces have dimension 28
corresponding stable subspaces decompose as follows:
[4, 3]
thumbsup holds for this stratum

examining stratum [18, [9, 3, 3], 'remaining C']
largest families of stable subspaces have dimension 24
corresponding stable subspaces decompose as follows:
[4, 1, 2]
[4, 2, 1]
[5, 1, 1]
thumbsup holds for this stratum

examining stratum [18, [9, 6], 'remaining C']
largest families of stable subspaces have dimension 29
corresponding stable subspaces decompose as follows:
[4, 3]
thumbsup holds for this stratum

*************** 
stable subspaces of dimension k =  8
Grassmannian has dimension 56

examining stratum [30, [3, 3, 3, 3, 3], 'regular']
largest families of stable subspaces have dimension 10
corresponding stable subspaces decompose as follows:
[1, 1, 2, 2, 2]
[1, 2, 1, 2, 2]
[1, 2, 2, 1, 2]
[1, 2, 2, 2, 1]
[2, 1, 1, 2, 2]
[2, 1, 2, 1, 2]
[2, 1, 2, 2, 1]
[2, 2, 1, 1, 2]
[2, 2, 1, 2, 1]
[2, 2, 2, 1, 1]
thumbsup holds for this stratum

examining stratum [30, [3, 3, 3, 2, 2, 2], 'regular']
largest families of stable subspaces have dimension 9
corresponding stable subspaces decompose as follows:
[1, 2, 2, 1, 1, 1]
[2, 1, 2, 1, 1, 1]
[2, 2, 1, 1, 1, 1]
thumbsup holds for this stratum

examining stratum [30, [3, 2, 2, 2, 2, 2, 2], 'regular']
largest families of stable subspaces have dimension 8
corresponding stable subspaces decompose as follows:
[2, 1, 1, 1, 1, 1, 1]
thumbsup holds for this stratum

examining stratum [26, [4, 4, 4, 3], 'subregular B: [2,2,1,1]']
largest families of stable subspaces have dimension 14
corresponding stable subspaces decompose as follows:
[2, 2, 2, 2]
thumbsup holds for this stratum

examining stratum [26, [5, 4, 3, 3], 'subregular B: [2,2,1,1]']
largest families of stable subspaces have dimension 14
corresponding stable subspaces decompose as follows:
[2, 2, 2, 2]
[3, 2, 1, 2]
[3, 2, 2, 1]
thumbsup holds for this stratum

examining stratum [24, [5, 4, 4, 2], 'subregular C: [2^3]']
largest families of stable subspaces have dimension 15
corresponding stable subspaces decompose as follows:
[3, 2, 2, 1]
thumbsup holds for this stratum

examining stratum [24, [5, 5, 5], 'subregular C: [2^3]']
largest families of stable subspaces have dimension 18
corresponding stable subspaces decompose as follows:
[2, 3, 3]
[3, 2, 3]
[3, 3, 2]
thumbsup holds for this stratum

examining stratum [22, [6, 4, 3, 2], 'penultimate B: [3,2,1]']
largest families of stable subspaces have dimension 16
corresponding stable subspaces decompose as follows:
[3, 2, 2, 1]
thumbsup holds for this stratum

examining stratum [22, [6, 5, 4], 'penultimate B: [3,2,1]']
largest families of stable subspaces have dimension 19
corresponding stable subspaces decompose as follows:
[3, 3, 2]
thumbsup holds for this stratum

examining stratum [18, [7, 4, 4], 'penultimate C: [4,1,1]']
largest families of stable subspaces have dimension 20
corresponding stable subspaces decompose as follows:
[4, 2, 2]
thumbsup holds for this stratum

examining stratum [10, [10, 5], 'remaining A']
largest families of stable subspaces have dimension 31
corresponding stable subspaces decompose as follows:
[5, 3]
thumbsup holds for this stratum

examining stratum [16, [8, 7], 'remaining B']
largest families of stable subspaces have dimension 28
corresponding stable subspaces decompose as follows:
[4, 4]
thumbsup holds for this stratum

examining stratum [18, [9, 3, 3], 'remaining C']
largest families of stable subspaces have dimension 24
corresponding stable subspaces decompose as follows:
[4, 2, 2]
[5, 1, 2]
[5, 2, 1]
thumbsup holds for this stratum

examining stratum [18, [9, 6], 'remaining C']
largest families of stable subspaces have dimension 29
corresponding stable subspaces decompose as follows:
[5, 3]
thumbsup holds for this stratum

*************** 
stable subspaces of dimension k =  9
Grassmannian has dimension 54

examining stratum [30, [3, 3, 3, 3, 3], 'regular']
largest families of stable subspaces have dimension 10
corresponding stable subspaces decompose as follows:
[1, 2, 2, 2, 2]
[2, 1, 2, 2, 2]
[2, 2, 1, 2, 2]
[2, 2, 2, 1, 2]
[2, 2, 2, 2, 1]
thumbsup holds for this stratum

examining stratum [30, [3, 3, 3, 2, 2, 2], 'regular']
largest families of stable subspaces have dimension 9
corresponding stable subspaces decompose as follows:
[2, 2, 2, 1, 1, 1]
thumbsup holds for this stratum

examining stratum [30, [3, 2, 2, 2, 2, 2, 2], 'regular']
largest families of stable subspaces have dimension 7
corresponding stable subspaces decompose as follows:
[2, 1, 1, 1, 1, 1, 2]
[2, 1, 1, 1, 1, 2, 1]
[2, 1, 1, 1, 2, 1, 1]
[2, 1, 1, 2, 1, 1, 1]
[2, 1, 2, 1, 1, 1, 1]
[2, 2, 1, 1, 1, 1, 1]
thumbsup holds for this stratum

examining stratum [26, [4, 4, 4, 3], 'subregular B: [2,2,1,1]']
largest families of stable subspaces have dimension 13
corresponding stable subspaces decompose as follows:
[2, 2, 3, 2]
[2, 3, 2, 2]
[3, 2, 2, 2]
thumbsup holds for this stratum

examining stratum [26, [5, 4, 3, 3], 'subregular B: [2,2,1,1]']
largest families of stable subspaces have dimension 14
corresponding stable subspaces decompose as follows:
[3, 2, 2, 2]
thumbsup holds for this stratum

examining stratum [24, [5, 4, 4, 2], 'subregular C: [2^3]']
largest families of stable subspaces have dimension 14
corresponding stable subspaces decompose as follows:
[3, 2, 2, 2]
[3, 2, 3, 1]
[3, 3, 2, 1]
thumbsup holds for this stratum

examining stratum [24, [5, 5, 5], 'subregular C: [2^3]']
largest families of stable subspaces have dimension 18
corresponding stable subspaces decompose as follows:
[3, 3, 3]
thumbsup holds for this stratum

examining stratum [22, [6, 4, 3, 2], 'penultimate B: [3,2,1]']
largest families of stable subspaces have dimension 15
corresponding stable subspaces decompose as follows:
[3, 2, 2, 2]
[3, 3, 2, 1]
[4, 2, 2, 1]
thumbsup holds for this stratum

examining stratum [22, [6, 5, 4], 'penultimate B: [3,2,1]']
largest families of stable subspaces have dimension 18
corresponding stable subspaces decompose as follows:
[3, 3, 3]
[4, 3, 2]
thumbsup holds for this stratum

examining stratum [18, [7, 4, 4], 'penultimate C: [4,1,1]']
largest families of stable subspaces have dimension 19
corresponding stable subspaces decompose as follows:
[4, 2, 3]
[4, 3, 2]
thumbsup holds for this stratum

examining stratum [10, [10, 5], 'remaining A']
largest families of stable subspaces have dimension 30
corresponding stable subspaces decompose as follows:
[6, 3]
thumbsup holds for this stratum

examining stratum [16, [8, 7], 'remaining B']
largest families of stable subspaces have dimension 27
corresponding stable subspaces decompose as follows:
[5, 4]
thumbsup holds for this stratum

examining stratum [18, [9, 3, 3], 'remaining C']
largest families of stable subspaces have dimension 24
corresponding stable subspaces decompose as follows:
[5, 2, 2]
thumbsup holds for this stratum

examining stratum [18, [9, 6], 'remaining C']
largest families of stable subspaces have dimension 28
corresponding stable subspaces decompose as follows:
[5, 4]
thumbsup holds for this stratum

*************** 
stable subspaces of dimension k =  10
Grassmannian has dimension 50

examining stratum [30, [3, 3, 3, 3, 3], 'regular']
largest families of stable subspaces have dimension 10
corresponding stable subspaces decompose as follows:
[2, 2, 2, 2, 2]
thumbsup holds for this stratum

examining stratum [30, [3, 3, 3, 2, 2, 2], 'regular']
largest families of stable subspaces have dimension 8
corresponding stable subspaces decompose as follows:
[2, 2, 2, 1, 1, 2]
[2, 2, 2, 1, 2, 1]
[2, 2, 2, 2, 1, 1]
thumbsup holds for this stratum

examining stratum [30, [3, 2, 2, 2, 2, 2, 2], 'regular']
largest families of stable subspaces have dimension 6
corresponding stable subspaces decompose as follows:
[2, 1, 1, 1, 1, 2, 2]
[2, 1, 1, 1, 2, 1, 2]
[2, 1, 1, 1, 2, 2, 1]
[2, 1, 1, 2, 1, 1, 2]
[2, 1, 1, 2, 1, 2, 1]
[2, 1, 1, 2, 2, 1, 1]
[2, 1, 2, 1, 1, 1, 2]
[2, 1, 2, 1, 1, 2, 1]
[2, 1, 2, 1, 2, 1, 1]
[2, 1, 2, 2, 1, 1, 1]
[2, 2, 1, 1, 1, 1, 2]
[2, 2, 1, 1, 1, 2, 1]
[2, 2, 1, 1, 2, 1, 1]
[2, 2, 1, 2, 1, 1, 1]
[2, 2, 2, 1, 1, 1, 1]
thumbsup holds for this stratum

examining stratum [26, [4, 4, 4, 3], 'subregular B: [2,2,1,1]']
largest families of stable subspaces have dimension 12
corresponding stable subspaces decompose as follows:
[2, 3, 3, 2]
[3, 2, 3, 2]
[3, 3, 2, 2]
thumbsup holds for this stratum

examining stratum [26, [5, 4, 3, 3], 'subregular B: [2,2,1,1]']
largest families of stable subspaces have dimension 13
corresponding stable subspaces decompose as follows:
[3, 3, 2, 2]
thumbsup holds for this stratum

examining stratum [24, [5, 4, 4, 2], 'subregular C: [2^3]']
largest families of stable subspaces have dimension 13
corresponding stable subspaces decompose as follows:
[3, 2, 3, 2]
[3, 3, 2, 2]
[3, 3, 3, 1]
thumbsup holds for this stratum

examining stratum [24, [5, 5, 5], 'subregular C: [2^3]']
largest families of stable subspaces have dimension 16
corresponding stable subspaces decompose as follows:
[3, 3, 4]
[3, 4, 3]
[4, 3, 3]
thumbsup holds for this stratum

examining stratum [22, [6, 4, 3, 2], 'penultimate B: [3,2,1]']
largest families of stable subspaces have dimension 14
corresponding stable subspaces decompose as follows:
[3, 3, 2, 2]
[4, 2, 2, 2]
[4, 3, 2, 1]
thumbsup holds for this stratum

examining stratum [22, [6, 5, 4], 'penultimate B: [3,2,1]']
largest families of stable subspaces have dimension 17
corresponding stable subspaces decompose as follows:
[4, 3, 3]
thumbsup holds for this stratum

examining stratum [18, [7, 4, 4], 'penultimate C: [4,1,1]']
largest families of stable subspaces have dimension 18
corresponding stable subspaces decompose as follows:
[4, 3, 3]
thumbsup holds for this stratum

examining stratum [10, [10, 5], 'remaining A']
largest families of stable subspaces have dimension 28
corresponding stable subspaces decompose as follows:
[6, 4]
thumbsup holds for this stratum

examining stratum [16, [8, 7], 'remaining B']
largest families of stable subspaces have dimension 25
corresponding stable subspaces decompose as follows:
[5, 5]
thumbsup holds for this stratum

examining stratum [18, [9, 3, 3], 'remaining C']
largest families of stable subspaces have dimension 22
corresponding stable subspaces decompose as follows:
[5, 2, 3]
[5, 3, 2]
[6, 2, 2]
thumbsup holds for this stratum

examining stratum [18, [9, 6], 'remaining C']
largest families of stable subspaces have dimension 26
corresponding stable subspaces decompose as follows:
[6, 4]
thumbsup holds for this stratum

*************** 
stable subspaces of dimension k =  11
Grassmannian has dimension 44

examining stratum [30, [3, 3, 3, 3, 3], 'regular']
largest families of stable subspaces have dimension 8
corresponding stable subspaces decompose as follows:
[2, 2, 2, 2, 3]
[2, 2, 2, 3, 2]
[2, 2, 3, 2, 2]
[2, 3, 2, 2, 2]
[3, 2, 2, 2, 2]
thumbsup holds for this stratum

examining stratum [30, [3, 3, 3, 2, 2, 2], 'regular']
largest families of stable subspaces have dimension 7
corresponding stable subspaces decompose as follows:
[2, 2, 2, 1, 2, 2]
[2, 2, 2, 2, 1, 2]
[2, 2, 2, 2, 2, 1]
thumbsup holds for this stratum

examining stratum [30, [3, 2, 2, 2, 2, 2, 2], 'regular']
largest families of stable subspaces have dimension 5
corresponding stable subspaces decompose as follows:
[2, 1, 1, 1, 2, 2, 2]
[2, 1, 1, 2, 1, 2, 2]
[2, 1, 1, 2, 2, 1, 2]
[2, 1, 1, 2, 2, 2, 1]
[2, 1, 2, 1, 1, 2, 2]
[2, 1, 2, 1, 2, 1, 2]
[2, 1, 2, 1, 2, 2, 1]
[2, 1, 2, 2, 1, 1, 2]
[2, 1, 2, 2, 1, 2, 1]
[2, 1, 2, 2, 2, 1, 1]
[2, 2, 1, 1, 1, 2, 2]
[2, 2, 1, 1, 2, 1, 2]
[2, 2, 1, 1, 2, 2, 1]
[2, 2, 1, 2, 1, 1, 2]
[2, 2, 1, 2, 1, 2, 1]
[2, 2, 1, 2, 2, 1, 1]
[2, 2, 2, 1, 1, 1, 2]
[2, 2, 2, 1, 1, 2, 1]
[2, 2, 2, 1, 2, 1, 1]
[2, 2, 2, 2, 1, 1, 1]
thumbsup holds for this stratum

examining stratum [26, [4, 4, 4, 3], 'subregular B: [2,2,1,1]']
largest families of stable subspaces have dimension 11
corresponding stable subspaces decompose as follows:
[3, 3, 3, 2]
thumbsup holds for this stratum

examining stratum [26, [5, 4, 3, 3], 'subregular B: [2,2,1,1]']
largest families of stable subspaces have dimension 11
corresponding stable subspaces decompose as follows:
[3, 3, 2, 3]
[3, 3, 3, 2]
[4, 3, 2, 2]
thumbsup holds for this stratum

examining stratum [24, [5, 4, 4, 2], 'subregular C: [2^3]']
largest families of stable subspaces have dimension 12
corresponding stable subspaces decompose as follows:
[3, 3, 3, 2]
thumbsup holds for this stratum

examining stratum [24, [5, 5, 5], 'subregular C: [2^3]']
largest families of stable subspaces have dimension 14
corresponding stable subspaces decompose as follows:
[3, 4, 4]
[4, 3, 4]
[4, 4, 3]
thumbsup holds for this stratum

examining stratum [22, [6, 4, 3, 2], 'penultimate B: [3,2,1]']
largest families of stable subspaces have dimension 13
corresponding stable subspaces decompose as follows:
[4, 3, 2, 2]
thumbsup holds for this stratum

examining stratum [22, [6, 5, 4], 'penultimate B: [3,2,1]']
largest families of stable subspaces have dimension 15
corresponding stable subspaces decompose as follows:
[4, 4, 3]
thumbsup holds for this stratum

examining stratum [18, [7, 4, 4], 'penultimate C: [4,1,1]']
largest families of stable subspaces have dimension 16
corresponding stable subspaces decompose as follows:
[5, 3, 3]
thumbsup holds for this stratum

examining stratum [10, [10, 5], 'remaining A']
largest families of stable subspaces have dimension 25
corresponding stable subspaces decompose as follows:
[7, 4]
thumbsup holds for this stratum

examining stratum [16, [8, 7], 'remaining B']
largest families of stable subspaces have dimension 22
corresponding stable subspaces decompose as follows:
[6, 5]
thumbsup holds for this stratum

examining stratum [18, [9, 3, 3], 'remaining C']
largest families of stable subspaces have dimension 20
corresponding stable subspaces decompose as follows:
[5, 3, 3]
[6, 2, 3]
[6, 3, 2]
thumbsup holds for this stratum

examining stratum [18, [9, 6], 'remaining C']
largest families of stable subspaces have dimension 23
corresponding stable subspaces decompose as follows:
[6, 5]
thumbsup holds for this stratum

*************** 
stable subspaces of dimension k =  12
Grassmannian has dimension 36

examining stratum [30, [3, 3, 3, 3, 3], 'regular']
largest families of stable subspaces have dimension 6
corresponding stable subspaces decompose as follows:
[2, 2, 2, 3, 3]
[2, 2, 3, 2, 3]
[2, 2, 3, 3, 2]
[2, 3, 2, 2, 3]
[2, 3, 2, 3, 2]
[2, 3, 3, 2, 2]
[3, 2, 2, 2, 3]
[3, 2, 2, 3, 2]
[3, 2, 3, 2, 2]
[3, 3, 2, 2, 2]
thumbsup DOES NOT hold for this stratum

examining stratum [30, [3, 3, 3, 2, 2, 2], 'regular']
largest families of stable subspaces have dimension 6
corresponding stable subspaces decompose as follows:
[2, 2, 2, 2, 2, 2]
thumbsup DOES NOT hold for this stratum

examining stratum [30, [3, 2, 2, 2, 2, 2, 2], 'regular']
largest families of stable subspaces have dimension 4
corresponding stable subspaces decompose as follows:
[2, 1, 1, 2, 2, 2, 2]
[2, 1, 2, 1, 2, 2, 2]
[2, 1, 2, 2, 1, 2, 2]
[2, 1, 2, 2, 2, 1, 2]
[2, 1, 2, 2, 2, 2, 1]
[2, 2, 1, 1, 2, 2, 2]
[2, 2, 1, 2, 1, 2, 2]
[2, 2, 1, 2, 2, 1, 2]
[2, 2, 1, 2, 2, 2, 1]
[2, 2, 2, 1, 1, 2, 2]
[2, 2, 2, 1, 2, 1, 2]
[2, 2, 2, 1, 2, 2, 1]
[2, 2, 2, 2, 1, 1, 2]
[2, 2, 2, 2, 1, 2, 1]
[2, 2, 2, 2, 2, 1, 1]
thumbsup holds for this stratum

examining stratum [26, [4, 4, 4, 3], 'subregular B: [2,2,1,1]']
largest families of stable subspaces have dimension 9
corresponding stable subspaces decompose as follows:
[3, 3, 3, 3]
thumbsup holds for this stratum

examining stratum [26, [5, 4, 3, 3], 'subregular B: [2,2,1,1]']
largest families of stable subspaces have dimension 9
corresponding stable subspaces decompose as follows:
[3, 3, 3, 3]
[4, 3, 2, 3]
[4, 3, 3, 2]
thumbsup holds for this stratum

examining stratum [24, [5, 4, 4, 2], 'subregular C: [2^3]']
largest families of stable subspaces have dimension 10
corresponding stable subspaces decompose as follows:
[4, 3, 3, 2]
thumbsup holds for this stratum

examining stratum [24, [5, 5, 5], 'subregular C: [2^3]']
largest families of stable subspaces have dimension 12
corresponding stable subspaces decompose as follows:
[4, 4, 4]
thumbsup DOES NOT hold for this stratum

examining stratum [22, [6, 4, 3, 2], 'penultimate B: [3,2,1]']
largest families of stable subspaces have dimension 11
corresponding stable subspaces decompose as follows:
[4, 3, 3, 2]
thumbsup holds for this stratum

examining stratum [22, [6, 5, 4], 'penultimate B: [3,2,1]']
largest families of stable subspaces have dimension 12
corresponding stable subspaces decompose as follows:
[4, 4, 4]
[5, 4, 3]
thumbsup holds for this stratum

examining stratum [18, [7, 4, 4], 'penultimate C: [4,1,1]']
largest families of stable subspaces have dimension 13
corresponding stable subspaces decompose as follows:
[5, 3, 4]
[5, 4, 3]
thumbsup holds for this stratum

examining stratum [10, [10, 5], 'remaining A']
largest families of stable subspaces have dimension 21
corresponding stable subspaces decompose as follows:
[7, 5]
thumbsup holds for this stratum

examining stratum [16, [8, 7], 'remaining B']
largest families of stable subspaces have dimension 18
corresponding stable subspaces decompose as follows:
[6, 6]
thumbsup holds for this stratum

examining stratum [18, [9, 3, 3], 'remaining C']
largest families of stable subspaces have dimension 18
corresponding stable subspaces decompose as follows:
[6, 3, 3]
thumbsup DOES NOT hold for this stratum

examining stratum [18, [9, 6], 'remaining C']
largest families of stable subspaces have dimension 19
corresponding stable subspaces decompose as follows:
[7, 5]
thumbsup DOES NOT hold for this stratum

************************************************************


==> g09_output.txt <==

loading toolkit for nilpotent elements
OK toolkit loaded

************************************************************
genus 9
unipotent case

group Sp(6) :  dim = 21
representation \wedge^<3> C^6 :  dim = 14

****************************************

list of non-trivial nilpotent orbits
orb.dim 18 , blocks [10, 4]
orb.dim 16 , blocks [6, 4, 4]
orb.dim 14 , blocks [4, 3, 3, 2, 2]
orb.dim 14 , blocks [5, 3, 3, 1, 1, 1]
orb.dim 12 , blocks [4, 2, 2, 2, 2, 2]
orb.dim 10 , blocks [3, 3, 2, 2, 1, 1, 1, 1]
orb.dim 6 , blocks [2, 2, 2, 2, 2, 1, 1, 1, 1]

****************************************
dimensions for which it is plausible that the general F has trivial stabilizer

dim(F) = 2 , corresp. Grass. has dim = 24
dim(F) = 3 , corresp. Grass. has dim = 33
dim(F) = 4 , corresp. Grass. has dim = 40
dim(F) = 5 , corresp. Grass. has dim = 45
dim(F) = 6 , corresp. Grass. has dim = 48
dim(F) = 7 , corresp. Grass. has dim = 49
dim(F) = 8 , corresp. Grass. has dim = 48
dim(F) = 9 , corresp. Grass. has dim = 45
dim(F) = 10 , corresp. Grass. has dim = 40
dim(F) = 11 , corresp. Grass. has dim = 33
dim(F) = 12 , corresp. Grass. has dim = 24

****************************************

now let's enumerate all possibilities and see if they pass the test STAR

***************

dim(F) = 2
dim(Gr) =  24

orbit : blocks [10, 4] and orb.dim=18
stable subspaces with blocks [1, 1] move in dimension 0
stable subspaces with blocks [2] move in dimension 2
largest family has dim 2
indeed <= dim(Gr)-dim(orb)

orbit : blocks [6, 4, 4] and orb.dim=16
stable subspaces with blocks [1, 1] move in dimension 2
stable subspaces with blocks [2] move in dimension 4
largest family has dim 4
indeed <= dim(Gr)-dim(orb)

orbit : blocks [4, 3, 3, 2, 2] and orb.dim=14
stable subspaces with blocks [1, 1] move in dimension 6
stable subspaces with blocks [2] move in dimension 8
largest family has dim 8
indeed <= dim(Gr)-dim(orb)

orbit : blocks [5, 3, 3, 1, 1, 1] and orb.dim=14
stable subspaces with blocks [1, 1] move in dimension 8
stable subspaces with blocks [2] move in dimension 7
largest family has dim 8
indeed <= dim(Gr)-dim(orb)

orbit : blocks [4, 2, 2, 2, 2, 2] and orb.dim=12
stable subspaces with blocks [1, 1] move in dimension 8
stable subspaces with blocks [2] move in dimension 10
largest family has dim 10
indeed <= dim(Gr)-dim(orb)

orbit : blocks [3, 3, 2, 2, 1, 1, 1, 1] and orb.dim=10
stable subspaces with blocks [1, 1] move in dimension 12
stable subspaces with blocks [2] move in dimension 10
largest family has dim 12
indeed <= dim(Gr)-dim(orb)

orbit : blocks [2, 2, 2, 2, 2, 1, 1, 1, 1] and orb.dim=6
stable subspaces with blocks [1, 1] move in dimension 14
stable subspaces with blocks [2] move in dimension 12
largest family has dim 14
indeed <= dim(Gr)-dim(orb)

***************

dim(F) = 3
dim(Gr) =  33

orbit : blocks [10, 4] and orb.dim=18
stable subspaces with blocks [2, 1] move in dimension 1
stable subspaces with blocks [3] move in dimension 3
largest family has dim 3
indeed <= dim(Gr)-dim(orb)

orbit : blocks [6, 4, 4] and orb.dim=16
stable subspaces with blocks [1, 1, 1] move in dimension 0
stable subspaces with blocks [2, 1] move in dimension 4
stable subspaces with blocks [3] move in dimension 6
largest family has dim 6
indeed <= dim(Gr)-dim(orb)

orbit : blocks [4, 3, 3, 2, 2] and orb.dim=14
stable subspaces with blocks [1, 1, 1] move in dimension 6
stable subspaces with blocks [2, 1] move in dimension 10
stable subspaces with blocks [3] move in dimension 10
largest family has dim 10
indeed <= dim(Gr)-dim(orb)

orbit : blocks [5, 3, 3, 1, 1, 1] and orb.dim=14
stable subspaces with blocks [1, 1, 1] move in dimension 9
stable subspaces with blocks [2, 1] move in dimension 10
stable subspaces with blocks [3] move in dimension 9
largest family has dim 10
indeed <= dim(Gr)-dim(orb)

orbit : blocks [4, 2, 2, 2, 2, 2] and orb.dim=12
stable subspaces with blocks [1, 1, 1] move in dimension 9
stable subspaces with blocks [2, 1] move in dimension 13
stable subspaces with blocks [3] move in dimension 10
largest family has dim 13
indeed <= dim(Gr)-dim(orb)

orbit : blocks [3, 3, 2, 2, 1, 1, 1, 1] and orb.dim=10
stable subspaces with blocks [1, 1, 1] move in dimension 15
stable subspaces with blocks [2, 1] move in dimension 15
stable subspaces with blocks [3] move in dimension 11
largest family has dim 15
indeed <= dim(Gr)-dim(orb)

orbit : blocks [2, 2, 2, 2, 2, 1, 1, 1, 1] and orb.dim=6
stable subspaces with blocks [1, 1, 1] move in dimension 18
stable subspaces with blocks [2, 1] move in dimension 18
largest family has dim 18
indeed <= dim(Gr)-dim(orb)

***************

dim(F) = 4
dim(Gr) =  40

orbit : blocks [10, 4] and orb.dim=18
stable subspaces with blocks [2, 2] move in dimension 0
stable subspaces with blocks [3, 1] move in dimension 2
stable subspaces with blocks [4] move in dimension 4
largest family has dim 4
indeed <= dim(Gr)-dim(orb)

orbit : blocks [6, 4, 4] and orb.dim=16
stable subspaces with blocks [2, 1, 1] move in dimension 2
stable subspaces with blocks [2, 2] move in dimension 4
stable subspaces with blocks [3, 1] move in dimension 6
stable subspaces with blocks [4] move in dimension 8
largest family has dim 8
indeed <= dim(Gr)-dim(orb)

orbit : blocks [4, 3, 3, 2, 2] and orb.dim=14
stable subspaces with blocks [1, 1, 1, 1] move in dimension 4
stable subspaces with blocks [2, 1, 1] move in dimension 10
stable subspaces with blocks [2, 2] move in dimension 12
stable subspaces with blocks [3, 1] move in dimension 12
stable subspaces with blocks [4] move in dimension 10
largest family has dim 12
indeed <= dim(Gr)-dim(orb)

orbit : blocks [5, 3, 3, 1, 1, 1] and orb.dim=14
stable subspaces with blocks [1, 1, 1, 1] move in dimension 8
stable subspaces with blocks [2, 1, 1] move in dimension 11
stable subspaces with blocks [2, 2] move in dimension 10
stable subspaces with blocks [3, 1] move in dimension 12
stable subspaces with blocks [4] move in dimension 9
largest family has dim 12
indeed <= dim(Gr)-dim(orb)

orbit : blocks [4, 2, 2, 2, 2, 2] and orb.dim=12
stable subspaces with blocks [1, 1, 1, 1] move in dimension 8
stable subspaces with blocks [2, 1, 1] move in dimension 14
stable subspaces with blocks [2, 2] move in dimension 16
stable subspaces with blocks [3, 1] move in dimension 13
stable subspaces with blocks [4] move in dimension 10
largest family has dim 16
indeed <= dim(Gr)-dim(orb)

orbit : blocks [3, 3, 2, 2, 1, 1, 1, 1] and orb.dim=10
stable subspaces with blocks [1, 1, 1, 1] move in dimension 16
stable subspaces with blocks [2, 1, 1] move in dimension 18
stable subspaces with blocks [2, 2] move in dimension 16
stable subspaces with blocks [3, 1] move in dimension 16
largest family has dim 18
indeed <= dim(Gr)-dim(orb)

orbit : blocks [2, 2, 2, 2, 2, 1, 1, 1, 1] and orb.dim=6
stable subspaces with blocks [1, 1, 1, 1] move in dimension 20
stable subspaces with blocks [2, 1, 1] move in dimension 22
stable subspaces with blocks [2, 2] move in dimension 20
largest family has dim 22
indeed <= dim(Gr)-dim(orb)

***************

dim(F) = 5
dim(Gr) =  45

orbit : blocks [10, 4] and orb.dim=18
stable subspaces with blocks [3, 2] move in dimension 1
stable subspaces with blocks [4, 1] move in dimension 3
stable subspaces with blocks [5] move in dimension 4
largest family has dim 4
indeed <= dim(Gr)-dim(orb)

orbit : blocks [6, 4, 4] and orb.dim=16
stable subspaces with blocks [2, 2, 1] move in dimension 2
stable subspaces with blocks [3, 1, 1] move in dimension 4
stable subspaces with blocks [3, 2] move in dimension 6
stable subspaces with blocks [4, 1] move in dimension 8
stable subspaces with blocks [5] move in dimension 8
largest family has dim 8
indeed <= dim(Gr)-dim(orb)

orbit : blocks [4, 3, 3, 2, 2] and orb.dim=14
stable subspaces with blocks [1, 1, 1, 1, 1] move in dimension 0
stable subspaces with blocks [2, 1, 1, 1] move in dimension 8
stable subspaces with blocks [2, 2, 1] move in dimension 12
stable subspaces with blocks [3, 1, 1] move in dimension 12
stable subspaces with blocks [3, 2] move in dimension 14
stable subspaces with blocks [4, 1] move in dimension 12
largest family has dim 14
indeed <= dim(Gr)-dim(orb)

orbit : blocks [5, 3, 3, 1, 1, 1] and orb.dim=14
stable subspaces with blocks [1, 1, 1, 1, 1] move in dimension 5
stable subspaces with blocks [2, 1, 1, 1] move in dimension 10
stable subspaces with blocks [2, 2, 1] move in dimension 11
stable subspaces with blocks [3, 1, 1] move in dimension 13
stable subspaces with blocks [3, 2] move in dimension 12
stable subspaces with blocks [4, 1] move in dimension 12
stable subspaces with blocks [5] move in dimension 9
largest family has dim 14
indeed <= dim(Gr)-dim(orb)

orbit : blocks [4, 2, 2, 2, 2, 2] and orb.dim=12
stable subspaces with blocks [1, 1, 1, 1, 1] move in dimension 5
stable subspaces with blocks [2, 1, 1, 1] move in dimension 13
stable subspaces with blocks [2, 2, 1] move in dimension 17
stable subspaces with blocks [3, 1, 1] move in dimension 14
stable subspaces with blocks [3, 2] move in dimension 16
stable subspaces with blocks [4, 1] move in dimension 13
largest family has dim 17
indeed <= dim(Gr)-dim(orb)

orbit : blocks [3, 3, 2, 2, 1, 1, 1, 1] and orb.dim=10
stable subspaces with blocks [1, 1, 1, 1, 1] move in dimension 15
stable subspaces with blocks [2, 1, 1, 1] move in dimension 19
stable subspaces with blocks [2, 2, 1] move in dimension 19
stable subspaces with blocks [3, 1, 1] move in dimension 19
stable subspaces with blocks [3, 2] move in dimension 17
largest family has dim 19
indeed <= dim(Gr)-dim(orb)

orbit : blocks [2, 2, 2, 2, 2, 1, 1, 1, 1] and orb.dim=6
stable subspaces with blocks [1, 1, 1, 1, 1] move in dimension 20
stable subspaces with blocks [2, 1, 1, 1] move in dimension 24
stable subspaces with blocks [2, 2, 1] move in dimension 24
largest family has dim 24
indeed <= dim(Gr)-dim(orb)

***************

dim(F) = 6
dim(Gr) =  48

orbit : blocks [10, 4] and orb.dim=18
stable subspaces with blocks [3, 3] move in dimension 0
stable subspaces with blocks [4, 2] move in dimension 2
stable subspaces with blocks [5, 1] move in dimension 3
stable subspaces with blocks [6] move in dimension 4
largest family has dim 4
indeed <= dim(Gr)-dim(orb)

orbit : blocks [6, 4, 4] and orb.dim=16
stable subspaces with blocks [2, 2, 2] move in dimension 0
stable subspaces with blocks [3, 2, 1] move in dimension 4
stable subspaces with blocks [3, 3] move in dimension 6
stable subspaces with blocks [4, 1, 1] move in dimension 6
stable subspaces with blocks [4, 2] move in dimension 8
stable subspaces with blocks [5, 1] move in dimension 8
stable subspaces with blocks [6] move in dimension 8
largest family has dim 8
indeed <= dim(Gr)-dim(orb)

orbit : blocks [4, 3, 3, 2, 2] and orb.dim=14
stable subspaces with blocks [2, 1, 1, 1, 1] move in dimension 4
stable subspaces with blocks [2, 2, 1, 1] move in dimension 10
stable subspaces with blocks [2, 2, 2] move in dimension 12
stable subspaces with blocks [3, 1, 1, 1] move in dimension 10
stable subspaces with blocks [3, 2, 1] move in dimension 14
stable subspaces with blocks [3, 3] move in dimension 14
stable subspaces with blocks [4, 1, 1] move in dimension 12
stable subspaces with blocks [4, 2] move in dimension 14
largest family has dim 14
indeed <= dim(Gr)-dim(orb)

orbit : blocks [5, 3, 3, 1, 1, 1] and orb.dim=14
stable subspaces with blocks [1, 1, 1, 1, 1, 1] move in dimension 0
stable subspaces with blocks [2, 1, 1, 1, 1] move in dimension 7
stable subspaces with blocks [2, 2, 1, 1] move in dimension 10
stable subspaces with blocks [2, 2, 2] move in dimension 9
stable subspaces with blocks [3, 1, 1, 1] move in dimension 12
stable subspaces with blocks [3, 2, 1] move in dimension 13
stable subspaces with blocks [3, 3] move in dimension 12
stable subspaces with blocks [4, 1, 1] move in dimension 13
stable subspaces with blocks [4, 2] move in dimension 12
stable subspaces with blocks [5, 1] move in dimension 12
largest family has dim 14
indeed <= dim(Gr)-dim(orb)

orbit : blocks [4, 2, 2, 2, 2, 2] and orb.dim=12
stable subspaces with blocks [1, 1, 1, 1, 1, 1] move in dimension 0
stable subspaces with blocks [2, 1, 1, 1, 1] move in dimension 10
stable subspaces with blocks [2, 2, 1, 1] move in dimension 16
stable subspaces with blocks [2, 2, 2] move in dimension 18
stable subspaces with blocks [3, 1, 1, 1] move in dimension 13
stable subspaces with blocks [3, 2, 1] move in dimension 17
stable subspaces with blocks [4, 1, 1] move in dimension 14
stable subspaces with blocks [4, 2] move in dimension 16
largest family has dim 18
indeed <= dim(Gr)-dim(orb)

orbit : blocks [3, 3, 2, 2, 1, 1, 1, 1] and orb.dim=10
stable subspaces with blocks [1, 1, 1, 1, 1, 1] move in dimension 12
stable subspaces with blocks [2, 1, 1, 1, 1] move in dimension 18
stable subspaces with blocks [2, 2, 1, 1] move in dimension 20
stable subspaces with blocks [2, 2, 2] move in dimension 18
stable subspaces with blocks [3, 1, 1, 1] move in dimension 20
stable subspaces with blocks [3, 2, 1] move in dimension 20
stable subspaces with blocks [3, 3] move in dimension 16
largest family has dim 20
indeed <= dim(Gr)-dim(orb)

orbit : blocks [2, 2, 2, 2, 2, 1, 1, 1, 1] and orb.dim=6
stable subspaces with blocks [1, 1, 1, 1, 1, 1] move in dimension 18
stable subspaces with blocks [2, 1, 1, 1, 1] move in dimension 24
stable subspaces with blocks [2, 2, 1, 1] move in dimension 26
stable subspaces with blocks [2, 2, 2] move in dimension 24
largest family has dim 26
indeed <= dim(Gr)-dim(orb)

***************

dim(F) = 7
dim(Gr) =  49

orbit : blocks [10, 4] and orb.dim=18
stable subspaces with blocks [4, 3] move in dimension 1
stable subspaces with blocks [5, 2] move in dimension 2
stable subspaces with blocks [6, 1] move in dimension 3
stable subspaces with blocks [7] move in dimension 4
largest family has dim 4
indeed <= dim(Gr)-dim(orb)

orbit : blocks [6, 4, 4] and orb.dim=16
stable subspaces with blocks [3, 2, 2] move in dimension 2
stable subspaces with blocks [3, 3, 1] move in dimension 4
stable subspaces with blocks [4, 2, 1] move in dimension 6
stable subspaces with blocks [4, 3] move in dimension 8
stable subspaces with blocks [5, 1, 1] move in dimension 6
stable subspaces with blocks [5, 2] move in dimension 8
stable subspaces with blocks [6, 1] move in dimension 8
largest family has dim 8
indeed <= dim(Gr)-dim(orb)

orbit : blocks [4, 3, 3, 2, 2] and orb.dim=14
stable subspaces with blocks [2, 2, 1, 1, 1] move in dimension 6
stable subspaces with blocks [2, 2, 2, 1] move in dimension 10
stable subspaces with blocks [3, 1, 1, 1, 1] move in dimension 6
stable subspaces with blocks [3, 2, 1, 1] move in dimension 12
stable subspaces with blocks [3, 2, 2] move in dimension 14
stable subspaces with blocks [3, 3, 1] move in dimension 14
stable subspaces with blocks [4, 1, 1, 1] move in dimension 10
stable subspaces with blocks [4, 2, 1] move in dimension 14
stable subspaces with blocks [4, 3] move in dimension 14
largest family has dim 14
indeed <= dim(Gr)-dim(orb)

orbit : blocks [5, 3, 3, 1, 1, 1] and orb.dim=14
stable subspaces with blocks [2, 1, 1, 1, 1, 1] move in dimension 2
stable subspaces with blocks [2, 2, 1, 1, 1] move in dimension 7
stable subspaces with blocks [2, 2, 2, 1] move in dimension 8
stable subspaces with blocks [3, 1, 1, 1, 1] move in dimension 9
stable subspaces with blocks [3, 2, 1, 1] move in dimension 12
stable subspaces with blocks [3, 2, 2] move in dimension 11
stable subspaces with blocks [3, 3, 1] move in dimension 13
stable subspaces with blocks [4, 1, 1, 1] move in dimension 12
stable subspaces with blocks [4, 2, 1] move in dimension 13
stable subspaces with blocks [4, 3] move in dimension 12
stable subspaces with blocks [5, 1, 1] move in dimension 13
stable subspaces with blocks [5, 2] move in dimension 12
largest family has dim 14
indeed <= dim(Gr)-dim(orb)

orbit : blocks [4, 2, 2, 2, 2, 2] and orb.dim=12
stable subspaces with blocks [2, 1, 1, 1, 1, 1] move in dimension 5
stable subspaces with blocks [2, 2, 1, 1, 1] move in dimension 13
stable subspaces with blocks [2, 2, 2, 1] move in dimension 17
stable subspaces with blocks [3, 1, 1, 1, 1] move in dimension 10
stable subspaces with blocks [3, 2, 1, 1] move in dimension 16
stable subspaces with blocks [3, 2, 2] move in dimension 18
stable subspaces with blocks [4, 1, 1, 1] move in dimension 13
stable subspaces with blocks [4, 2, 1] move in dimension 17
largest family has dim 18
indeed <= dim(Gr)-dim(orb)

orbit : blocks [3, 3, 2, 2, 1, 1, 1, 1] and orb.dim=10
stable subspaces with blocks [1, 1, 1, 1, 1, 1, 1] move in dimension 7
stable subspaces with blocks [2, 1, 1, 1, 1, 1] move in dimension 15
stable subspaces with blocks [2, 2, 1, 1, 1] move in dimension 19
stable subspaces with blocks [2, 2, 2, 1] move in dimension 19
stable subspaces with blocks [3, 1, 1, 1, 1] move in dimension 19
stable subspaces with blocks [3, 2, 1, 1] move in dimension 21
stable subspaces with blocks [3, 2, 2] move in dimension 19
stable subspaces with blocks [3, 3, 1] move in dimension 19
largest family has dim 21
indeed <= dim(Gr)-dim(orb)

orbit : blocks [2, 2, 2, 2, 2, 1, 1, 1, 1] and orb.dim=6
stable subspaces with blocks [1, 1, 1, 1, 1, 1, 1] move in dimension 14
stable subspaces with blocks [2, 1, 1, 1, 1, 1] move in dimension 22
stable subspaces with blocks [2, 2, 1, 1, 1] move in dimension 26
stable subspaces with blocks [2, 2, 2, 1] move in dimension 26
largest family has dim 26
indeed <= dim(Gr)-dim(orb)

***************

dim(F) = 8
dim(Gr) =  48

orbit : blocks [10, 4] and orb.dim=18
stable subspaces with blocks [4, 4] move in dimension 0
stable subspaces with blocks [5, 3] move in dimension 1
stable subspaces with blocks [6, 2] move in dimension 2
stable subspaces with blocks [7, 1] move in dimension 3
stable subspaces with blocks [8] move in dimension 4
largest family has dim 4
indeed <= dim(Gr)-dim(orb)

orbit : blocks [6, 4, 4] and orb.dim=16
stable subspaces with blocks [3, 3, 2] move in dimension 2
stable subspaces with blocks [4, 2, 2] move in dimension 4
stable subspaces with blocks [4, 3, 1] move in dimension 6
stable subspaces with blocks [4, 4] move in dimension 8
stable subspaces with blocks [5, 2, 1] move in dimension 6
stable subspaces with blocks [5, 3] move in dimension 8
stable subspaces with blocks [6, 1, 1] move in dimension 6
stable subspaces with blocks [6, 2] move in dimension 8
largest family has dim 8
indeed <= dim(Gr)-dim(orb)

orbit : blocks [4, 3, 3, 2, 2] and orb.dim=14
stable subspaces with blocks [2, 2, 2, 1, 1] move in dimension 6
stable subspaces with blocks [2, 2, 2, 2] move in dimension 8
stable subspaces with blocks [3, 2, 1, 1, 1] move in dimension 8
stable subspaces with blocks [3, 2, 2, 1] move in dimension 12
stable subspaces with blocks [3, 3, 1, 1] move in dimension 12
stable subspaces with blocks [3, 3, 2] move in dimension 14
stable subspaces with blocks [4, 1, 1, 1, 1] move in dimension 6
stable subspaces with blocks [4, 2, 1, 1] move in dimension 12
stable subspaces with blocks [4, 2, 2] move in dimension 14
stable subspaces with blocks [4, 3, 1] move in dimension 14
largest family has dim 14
indeed <= dim(Gr)-dim(orb)

orbit : blocks [5, 3, 3, 1, 1, 1] and orb.dim=14
stable subspaces with blocks [2, 2, 1, 1, 1, 1] move in dimension 2
stable subspaces with blocks [2, 2, 2, 1, 1] move in dimension 5
stable subspaces with blocks [3, 1, 1, 1, 1, 1] move in dimension 4
stable subspaces with blocks [3, 2, 1, 1, 1] move in dimension 9
stable subspaces with blocks [3, 2, 2, 1] move in dimension 10
stable subspaces with blocks [3, 3, 1, 1] move in dimension 12
stable subspaces with blocks [3, 3, 2] move in dimension 11
stable subspaces with blocks [4, 1, 1, 1, 1] move in dimension 9
stable subspaces with blocks [4, 2, 1, 1] move in dimension 12
stable subspaces with blocks [4, 2, 2] move in dimension 11
stable subspaces with blocks [4, 3, 1] move in dimension 13
stable subspaces with blocks [5, 1, 1, 1] move in dimension 12
stable subspaces with blocks [5, 2, 1] move in dimension 13
stable subspaces with blocks [5, 3] move in dimension 12
largest family has dim 14
indeed <= dim(Gr)-dim(orb)

orbit : blocks [4, 2, 2, 2, 2, 2] and orb.dim=12
stable subspaces with blocks [2, 2, 1, 1, 1, 1] move in dimension 8
stable subspaces with blocks [2, 2, 2, 1, 1] move in dimension 14
stable subspaces with blocks [2, 2, 2, 2] move in dimension 16
stable subspaces with blocks [3, 1, 1, 1, 1, 1] move in dimension 5
stable subspaces with blocks [3, 2, 1, 1, 1] move in dimension 13
stable subspaces with blocks [3, 2, 2, 1] move in dimension 17
stable subspaces with blocks [4, 1, 1, 1, 1] move in dimension 10
stable subspaces with blocks [4, 2, 1, 1] move in dimension 16
stable subspaces with blocks [4, 2, 2] move in dimension 18
largest family has dim 18
indeed <= dim(Gr)-dim(orb)

orbit : blocks [3, 3, 2, 2, 1, 1, 1, 1] and orb.dim=10
stable subspaces with blocks [1, 1, 1, 1, 1, 1, 1, 1] move in dimension 0
stable subspaces with blocks [2, 1, 1, 1, 1, 1, 1] move in dimension 10
stable subspaces with blocks [2, 2, 1, 1, 1, 1] move in dimension 16
stable subspaces with blocks [2, 2, 2, 1, 1] move in dimension 18
stable subspaces with blocks [2, 2, 2, 2] move in dimension 16
stable subspaces with blocks [3, 1, 1, 1, 1, 1] move in dimension 16
stable subspaces with blocks [3, 2, 1, 1, 1] move in dimension 20
stable subspaces with blocks [3, 2, 2, 1] move in dimension 20
stable subspaces with blocks [3, 3, 1, 1] move in dimension 20
stable subspaces with blocks [3, 3, 2] move in dimension 18
largest family has dim 20
indeed <= dim(Gr)-dim(orb)

orbit : blocks [2, 2, 2, 2, 2, 1, 1, 1, 1] and orb.dim=6
stable subspaces with blocks [1, 1, 1, 1, 1, 1, 1, 1] move in dimension 8
stable subspaces with blocks [2, 1, 1, 1, 1, 1, 1] move in dimension 18
stable subspaces with blocks [2, 2, 1, 1, 1, 1] move in dimension 24
stable subspaces with blocks [2, 2, 2, 1, 1] move in dimension 26
stable subspaces with blocks [2, 2, 2, 2] move in dimension 24
largest family has dim 26
indeed <= dim(Gr)-dim(orb)

***************

dim(F) = 9
dim(Gr) =  45

orbit : blocks [10, 4] and orb.dim=18
stable subspaces with blocks [5, 4] move in dimension 0
stable subspaces with blocks [6, 3] move in dimension 1
stable subspaces with blocks [7, 2] move in dimension 2
stable subspaces with blocks [8, 1] move in dimension 3
stable subspaces with blocks [9] move in dimension 4
largest family has dim 4
indeed <= dim(Gr)-dim(orb)

orbit : blocks [6, 4, 4] and orb.dim=16
stable subspaces with blocks [3, 3, 3] move in dimension 0
stable subspaces with blocks [4, 3, 2] move in dimension 4
stable subspaces with blocks [4, 4, 1] move in dimension 6
stable subspaces with blocks [5, 2, 2] move in dimension 4
stable subspaces with blocks [5, 3, 1] move in dimension 6
stable subspaces with blocks [5, 4] move in dimension 8
stable subspaces with blocks [6, 2, 1] move in dimension 6
stable subspaces with blocks [6, 3] move in dimension 8
largest family has dim 8
indeed <= dim(Gr)-dim(orb)

orbit : blocks [4, 3, 3, 2, 2] and orb.dim=14
stable subspaces with blocks [2, 2, 2, 2, 1] move in dimension 4
stable subspaces with blocks [3, 2, 2, 1, 1] move in dimension 8
stable subspaces with blocks [3, 2, 2, 2] move in dimension 10
stable subspaces with blocks [3, 3, 1, 1, 1] move in dimension 8
stable subspaces with blocks [3, 3, 2, 1] move in dimension 12
stable subspaces with blocks [3, 3, 3] move in dimension 12
stable subspaces with blocks [4, 2, 1, 1, 1] move in dimension 8
stable subspaces with blocks [4, 2, 2, 1] move in dimension 12
stable subspaces with blocks [4, 3, 1, 1] move in dimension 12
stable subspaces with blocks [4, 3, 2] move in dimension 14
largest family has dim 14
indeed <= dim(Gr)-dim(orb)

orbit : blocks [5, 3, 3, 1, 1, 1] and orb.dim=14
stable subspaces with blocks [2, 2, 2, 1, 1, 1] move in dimension 0
stable subspaces with blocks [3, 2, 1, 1, 1, 1] move in dimension 4
stable subspaces with blocks [3, 2, 2, 1, 1] move in dimension 7
stable subspaces with blocks [3, 3, 1, 1, 1] move in dimension 9
stable subspaces with blocks [3, 3, 2, 1] move in dimension 10
stable subspaces with blocks [3, 3, 3] move in dimension 9
stable subspaces with blocks [4, 1, 1, 1, 1, 1] move in dimension 4
stable subspaces with blocks [4, 2, 1, 1, 1] move in dimension 9
stable subspaces with blocks [4, 2, 2, 1] move in dimension 10
stable subspaces with blocks [4, 3, 1, 1] move in dimension 12
stable subspaces with blocks [4, 3, 2] move in dimension 11
stable subspaces with blocks [5, 1, 1, 1, 1] move in dimension 9
stable subspaces with blocks [5, 2, 1, 1] move in dimension 12
stable subspaces with blocks [5, 2, 2] move in dimension 11
stable subspaces with blocks [5, 3, 1] move in dimension 13
largest family has dim 14
indeed <= dim(Gr)-dim(orb)

orbit : blocks [4, 2, 2, 2, 2, 2] and orb.dim=12
stable subspaces with blocks [2, 2, 2, 1, 1, 1] move in dimension 9
stable subspaces with blocks [2, 2, 2, 2, 1] move in dimension 13
stable subspaces with blocks [3, 2, 1, 1, 1, 1] move in dimension 8
stable subspaces with blocks [3, 2, 2, 1, 1] move in dimension 14
stable subspaces with blocks [3, 2, 2, 2] move in dimension 16
stable subspaces with blocks [4, 1, 1, 1, 1, 1] move in dimension 5
stable subspaces with blocks [4, 2, 1, 1, 1] move in dimension 13
stable subspaces with blocks [4, 2, 2, 1] move in dimension 17
largest family has dim 17
indeed <= dim(Gr)-dim(orb)

orbit : blocks [3, 3, 2, 2, 1, 1, 1, 1] and orb.dim=10
stable subspaces with blocks [2, 1, 1, 1, 1, 1, 1, 1] move in dimension 3
stable subspaces with blocks [2, 2, 1, 1, 1, 1, 1] move in dimension 11
stable subspaces with blocks [2, 2, 2, 1, 1, 1] move in dimension 15
stable subspaces with blocks [2, 2, 2, 2, 1] move in dimension 15
stable subspaces with blocks [3, 1, 1, 1, 1, 1, 1] move in dimension 11
stable subspaces with blocks [3, 2, 1, 1, 1, 1] move in dimension 17
stable subspaces with blocks [3, 2, 2, 1, 1] move in dimension 19
stable subspaces with blocks [3, 2, 2, 2] move in dimension 17
stable subspaces with blocks [3, 3, 1, 1, 1] move in dimension 19
stable subspaces with blocks [3, 3, 2, 1] move in dimension 19
largest family has dim 19
indeed <= dim(Gr)-dim(orb)

orbit : blocks [2, 2, 2, 2, 2, 1, 1, 1, 1] and orb.dim=6
stable subspaces with blocks [1, 1, 1, 1, 1, 1, 1, 1, 1] move in dimension 0
stable subspaces with blocks [2, 1, 1, 1, 1, 1, 1, 1] move in dimension 12
stable subspaces with blocks [2, 2, 1, 1, 1, 1, 1] move in dimension 20
stable subspaces with blocks [2, 2, 2, 1, 1, 1] move in dimension 24
stable subspaces with blocks [2, 2, 2, 2, 1] move in dimension 24
largest family has dim 24
indeed <= dim(Gr)-dim(orb)

***************

dim(F) = 10
dim(Gr) =  40

orbit : blocks [10, 4] and orb.dim=18
stable subspaces with blocks [6, 4] move in dimension 0
stable subspaces with blocks [7, 3] move in dimension 1
stable subspaces with blocks [8, 2] move in dimension 2
stable subspaces with blocks [9, 1] move in dimension 3
stable subspaces with blocks [10] move in dimension 4
largest family has dim 4
indeed <= dim(Gr)-dim(orb)

orbit : blocks [6, 4, 4] and orb.dim=16
stable subspaces with blocks [4, 3, 3] move in dimension 2
stable subspaces with blocks [4, 4, 2] move in dimension 4
stable subspaces with blocks [5, 3, 2] move in dimension 4
stable subspaces with blocks [5, 4, 1] move in dimension 6
stable subspaces with blocks [6, 2, 2] move in dimension 4
stable subspaces with blocks [6, 3, 1] move in dimension 6
stable subspaces with blocks [6, 4] move in dimension 8
largest family has dim 8
indeed <= dim(Gr)-dim(orb)

orbit : blocks [4, 3, 3, 2, 2] and orb.dim=14
stable subspaces with blocks [2, 2, 2, 2, 2] move in dimension 0
stable subspaces with blocks [3, 2, 2, 2, 1] move in dimension 6
stable subspaces with blocks [3, 3, 2, 1, 1] move in dimension 8
stable subspaces with blocks [3, 3, 2, 2] move in dimension 10
stable subspaces with blocks [3, 3, 3, 1] move in dimension 10
stable subspaces with blocks [4, 2, 2, 1, 1] move in dimension 8
stable subspaces with blocks [4, 2, 2, 2] move in dimension 10
stable subspaces with blocks [4, 3, 1, 1, 1] move in dimension 8
stable subspaces with blocks [4, 3, 2, 1] move in dimension 12
stable subspaces with blocks [4, 3, 3] move in dimension 12
largest family has dim 12
indeed <= dim(Gr)-dim(orb)

orbit : blocks [5, 3, 3, 1, 1, 1] and orb.dim=14
stable subspaces with blocks [3, 2, 2, 1, 1, 1] move in dimension 2
stable subspaces with blocks [3, 3, 1, 1, 1, 1] move in dimension 4
stable subspaces with blocks [3, 3, 2, 1, 1] move in dimension 7
stable subspaces with blocks [3, 3, 3, 1] move in dimension 8
stable subspaces with blocks [4, 2, 1, 1, 1, 1] move in dimension 4
stable subspaces with blocks [4, 2, 2, 1, 1] move in dimension 7
stable subspaces with blocks [4, 3, 1, 1, 1] move in dimension 9
stable subspaces with blocks [4, 3, 2, 1] move in dimension 10
stable subspaces with blocks [4, 3, 3] move in dimension 9
stable subspaces with blocks [5, 1, 1, 1, 1, 1] move in dimension 4
stable subspaces with blocks [5, 2, 1, 1, 1] move in dimension 9
stable subspaces with blocks [5, 2, 2, 1] move in dimension 10
stable subspaces with blocks [5, 3, 1, 1] move in dimension 12
stable subspaces with blocks [5, 3, 2] move in dimension 11
largest family has dim 12
indeed <= dim(Gr)-dim(orb)

orbit : blocks [4, 2, 2, 2, 2, 2] and orb.dim=12
stable subspaces with blocks [2, 2, 2, 2, 1, 1] move in dimension 8
stable subspaces with blocks [2, 2, 2, 2, 2] move in dimension 10
stable subspaces with blocks [3, 2, 2, 1, 1, 1] move in dimension 9
stable subspaces with blocks [3, 2, 2, 2, 1] move in dimension 13
stable subspaces with blocks [4, 2, 1, 1, 1, 1] move in dimension 8
stable subspaces with blocks [4, 2, 2, 1, 1] move in dimension 14
stable subspaces with blocks [4, 2, 2, 2] move in dimension 16
largest family has dim 16
indeed <= dim(Gr)-dim(orb)

orbit : blocks [3, 3, 2, 2, 1, 1, 1, 1] and orb.dim=10
stable subspaces with blocks [2, 2, 1, 1, 1, 1, 1, 1] move in dimension 4
stable subspaces with blocks [2, 2, 2, 1, 1, 1, 1] move in dimension 10
stable subspaces with blocks [2, 2, 2, 2, 1, 1] move in dimension 12
stable subspaces with blocks [3, 1, 1, 1, 1, 1, 1, 1] move in dimension 4
stable subspaces with blocks [3, 2, 1, 1, 1, 1, 1] move in dimension 12
stable subspaces with blocks [3, 2, 2, 1, 1, 1] move in dimension 16
stable subspaces with blocks [3, 2, 2, 2, 1] move in dimension 16
stable subspaces with blocks [3, 3, 1, 1, 1, 1] move in dimension 16
stable subspaces with blocks [3, 3, 2, 1, 1] move in dimension 18
stable subspaces with blocks [3, 3, 2, 2] move in dimension 16
largest family has dim 18
indeed <= dim(Gr)-dim(orb)

orbit : blocks [2, 2, 2, 2, 2, 1, 1, 1, 1] and orb.dim=6
stable subspaces with blocks [2, 1, 1, 1, 1, 1, 1, 1, 1] move in dimension 4
stable subspaces with blocks [2, 2, 1, 1, 1, 1, 1, 1] move in dimension 14
stable subspaces with blocks [2, 2, 2, 1, 1, 1, 1] move in dimension 20
stable subspaces with blocks [2, 2, 2, 2, 1, 1] move in dimension 22
stable subspaces with blocks [2, 2, 2, 2, 2] move in dimension 20
largest family has dim 22
indeed <= dim(Gr)-dim(orb)

***************

dim(F) = 11
dim(Gr) =  33

orbit : blocks [10, 4] and orb.dim=18
stable subspaces with blocks [7, 4] move in dimension 0
stable subspaces with blocks [8, 3] move in dimension 1
stable subspaces with blocks [9, 2] move in dimension 2
stable subspaces with blocks [10, 1] move in dimension 3
largest family has dim 3
indeed <= dim(Gr)-dim(orb)

orbit : blocks [6, 4, 4] and orb.dim=16
stable subspaces with blocks [4, 4, 3] move in dimension 2
stable subspaces with blocks [5, 3, 3] move in dimension 2
stable subspaces with blocks [5, 4, 2] move in dimension 4
stable subspaces with blocks [6, 3, 2] move in dimension 4
stable subspaces with blocks [6, 4, 1] move in dimension 6
largest family has dim 6
indeed <= dim(Gr)-dim(orb)

orbit : blocks [4, 3, 3, 2, 2] and orb.dim=14
stable subspaces with blocks [3, 2, 2, 2, 2] move in dimension 2
stable subspaces with blocks [3, 3, 2, 2, 1] move in dimension 6
stable subspaces with blocks [3, 3, 3, 1, 1] move in dimension 6
stable subspaces with blocks [3, 3, 3, 2] move in dimension 8
stable subspaces with blocks [4, 2, 2, 2, 1] move in dimension 6
stable subspaces with blocks [4, 3, 2, 1, 1] move in dimension 8
stable subspaces with blocks [4, 3, 2, 2] move in dimension 10
stable subspaces with blocks [4, 3, 3, 1] move in dimension 10
largest family has dim 10
indeed <= dim(Gr)-dim(orb)

orbit : blocks [5, 3, 3, 1, 1, 1] and orb.dim=14
stable subspaces with blocks [3, 3, 2, 1, 1, 1] move in dimension 2
stable subspaces with blocks [3, 3, 3, 1, 1] move in dimension 5
stable subspaces with blocks [4, 2, 2, 1, 1, 1] move in dimension 2
stable subspaces with blocks [4, 3, 1, 1, 1, 1] move in dimension 4
stable subspaces with blocks [4, 3, 2, 1, 1] move in dimension 7
stable subspaces with blocks [4, 3, 3, 1] move in dimension 8
stable subspaces with blocks [5, 2, 1, 1, 1, 1] move in dimension 4
stable subspaces with blocks [5, 2, 2, 1, 1] move in dimension 7
stable subspaces with blocks [5, 3, 1, 1, 1] move in dimension 9
stable subspaces with blocks [5, 3, 2, 1] move in dimension 10
stable subspaces with blocks [5, 3, 3] move in dimension 9
largest family has dim 10
indeed <= dim(Gr)-dim(orb)

orbit : blocks [4, 2, 2, 2, 2, 2] and orb.dim=12
stable subspaces with blocks [2, 2, 2, 2, 2, 1] move in dimension 5
stable subspaces with blocks [3, 2, 2, 2, 1, 1] move in dimension 8
stable subspaces with blocks [3, 2, 2, 2, 2] move in dimension 10
stable subspaces with blocks [4, 2, 2, 1, 1, 1] move in dimension 9
stable subspaces with blocks [4, 2, 2, 2, 1] move in dimension 13
largest family has dim 13
indeed <= dim(Gr)-dim(orb)

orbit : blocks [3, 3, 2, 2, 1, 1, 1, 1] and orb.dim=10
stable subspaces with blocks [2, 2, 2, 1, 1, 1, 1, 1] move in dimension 3
stable subspaces with blocks [2, 2, 2, 2, 1, 1, 1] move in dimension 7
stable subspaces with blocks [3, 2, 1, 1, 1, 1, 1, 1] move in dimension 5
stable subspaces with blocks [3, 2, 2, 1, 1, 1, 1] move in dimension 11
stable subspaces with blocks [3, 2, 2, 2, 1, 1] move in dimension 13
stable subspaces with blocks [3, 3, 1, 1, 1, 1, 1] move in dimension 11
stable subspaces with blocks [3, 3, 2, 1, 1, 1] move in dimension 15
stable subspaces with blocks [3, 3, 2, 2, 1] move in dimension 15
largest family has dim 15
indeed <= dim(Gr)-dim(orb)

orbit : blocks [2, 2, 2, 2, 2, 1, 1, 1, 1] and orb.dim=6
stable subspaces with blocks [2, 2, 1, 1, 1, 1, 1, 1, 1] move in dimension 6
stable subspaces with blocks [2, 2, 2, 1, 1, 1, 1, 1] move in dimension 14
stable subspaces with blocks [2, 2, 2, 2, 1, 1, 1] move in dimension 18
stable subspaces with blocks [2, 2, 2, 2, 2, 1] move in dimension 18
largest family has dim 18
indeed <= dim(Gr)-dim(orb)

***************

dim(F) = 12
dim(Gr) =  24

orbit : blocks [10, 4] and orb.dim=18
stable subspaces with blocks [8, 4] move in dimension 0
stable subspaces with blocks [9, 3] move in dimension 1
stable subspaces with blocks [10, 2] move in dimension 2
largest family has dim 2
indeed <= dim(Gr)-dim(orb)

orbit : blocks [6, 4, 4] and orb.dim=16
stable subspaces with blocks [4, 4, 4] move in dimension 0
stable subspaces with blocks [5, 4, 3] move in dimension 2
stable subspaces with blocks [6, 3, 3] move in dimension 2
stable subspaces with blocks [6, 4, 2] move in dimension 4
largest family has dim 4
indeed <= dim(Gr)-dim(orb)

orbit : blocks [4, 3, 3, 2, 2] and orb.dim=14
stable subspaces with blocks [3, 3, 2, 2, 2] move in dimension 2
stable subspaces with blocks [3, 3, 3, 2, 1] move in dimension 4
stable subspaces with blocks [4, 2, 2, 2, 2] move in dimension 2
stable subspaces with blocks [4, 3, 2, 2, 1] move in dimension 6
stable subspaces with blocks [4, 3, 3, 1, 1] move in dimension 6
stable subspaces with blocks [4, 3, 3, 2] move in dimension 8
largest family has dim 8
indeed <= dim(Gr)-dim(orb)

orbit : blocks [5, 3, 3, 1, 1, 1] and orb.dim=14
stable subspaces with blocks [3, 3, 3, 1, 1, 1] move in dimension 0
stable subspaces with blocks [4, 3, 2, 1, 1, 1] move in dimension 2
stable subspaces with blocks [4, 3, 3, 1, 1] move in dimension 5
stable subspaces with blocks [5, 2, 2, 1, 1, 1] move in dimension 2
stable subspaces with blocks [5, 3, 1, 1, 1, 1] move in dimension 4
stable subspaces with blocks [5, 3, 2, 1, 1] move in dimension 7
stable subspaces with blocks [5, 3, 3, 1] move in dimension 8
largest family has dim 8
indeed <= dim(Gr)-dim(orb)

orbit : blocks [4, 2, 2, 2, 2, 2] and orb.dim=12
stable subspaces with blocks [2, 2, 2, 2, 2, 2] move in dimension 0
stable subspaces with blocks [3, 2, 2, 2, 2, 1] move in dimension 5
stable subspaces with blocks [4, 2, 2, 2, 1, 1] move in dimension 8
stable subspaces with blocks [4, 2, 2, 2, 2] move in dimension 10
largest family has dim 10
indeed <= dim(Gr)-dim(orb)

orbit : blocks [3, 3, 2, 2, 1, 1, 1, 1] and orb.dim=10
stable subspaces with blocks [2, 2, 2, 2, 1, 1, 1, 1] move in dimension 0
stable subspaces with blocks [3, 2, 2, 1, 1, 1, 1, 1] move in dimension 4
stable subspaces with blocks [3, 2, 2, 2, 1, 1, 1] move in dimension 8
stable subspaces with blocks [3, 3, 1, 1, 1, 1, 1, 1] move in dimension 4
stable subspaces with blocks [3, 3, 2, 1, 1, 1, 1] move in dimension 10
stable subspaces with blocks [3, 3, 2, 2, 1, 1] move in dimension 12
largest family has dim 12
indeed <= dim(Gr)-dim(orb)

orbit : blocks [2, 2, 2, 2, 2, 1, 1, 1, 1] and orb.dim=6
stable subspaces with blocks [2, 2, 2, 1, 1, 1, 1, 1, 1] move in dimension 6
stable subspaces with blocks [2, 2, 2, 2, 1, 1, 1, 1] move in dimension 12
stable subspaces with blocks [2, 2, 2, 2, 2, 1, 1] move in dimension 14
largest family has dim 14
indeed <= dim(Gr)-dim(orb)


OK in all cases, viz., 2 <= dim(F) <= 12

************************************************************

loading toolkit for semisimple elements
OK toolkit loaded

************************************************************
preliminary combinatorial material
(for genus 9 , semisimple case)

list of all partitions of 14 with chunks of size <=3
[3, 3, 3, 3, 2]
[3, 3, 3, 3, 1, 1]
[3, 3, 3, 2, 2, 1]
[3, 3, 3, 2, 1, 1, 1]
[3, 3, 3, 1, 1, 1, 1, 1]
[3, 3, 2, 2, 2, 2]
[3, 3, 2, 2, 2, 1, 1]
[3, 3, 2, 2, 1, 1, 1, 1]
[3, 3, 2, 1, 1, 1, 1, 1, 1]
[3, 3, 1, 1, 1, 1, 1, 1, 1, 1]
[3, 2, 2, 2, 2, 2, 1]
[3, 2, 2, 2, 2, 1, 1, 1]
[3, 2, 2, 2, 1, 1, 1, 1, 1]
[3, 2, 2, 1, 1, 1, 1, 1, 1, 1]
[3, 2, 1, 1, 1, 1, 1, 1, 1, 1, 1]
[3, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1]
[2, 2, 2, 2, 2, 2, 2]
[2, 2, 2, 2, 2, 2, 1, 1]
[2, 2, 2, 2, 2, 1, 1, 1, 1]
[2, 2, 2, 2, 1, 1, 1, 1, 1, 1]
[2, 2, 2, 1, 1, 1, 1, 1, 1, 1, 1]
[2, 2, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1]
[2, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1]
[1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1]

selecting maximal elements among them
[1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1] smaller than [2, 2, 2, 2, 2, 2, 2]
[2, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1] smaller than [3, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1]
[2, 2, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1] smaller than [3, 2, 1, 1, 1, 1, 1, 1, 1, 1, 1]
[2, 2, 2, 1, 1, 1, 1, 1, 1, 1, 1] smaller than [3, 2, 2, 1, 1, 1, 1, 1, 1, 1]
[2, 2, 2, 2, 1, 1, 1, 1, 1, 1] smaller than [3, 2, 2, 2, 1, 1, 1, 1, 1]
[2, 2, 2, 2, 2, 1, 1, 1, 1] smaller than [3, 2, 2, 2, 2, 1, 1, 1]
[2, 2, 2, 2, 2, 2, 1, 1] smaller than [3, 2, 2, 2, 2, 2, 1]
[3, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1] smaller than [3, 2, 2, 2, 2, 2, 1]
[3, 2, 1, 1, 1, 1, 1, 1, 1, 1, 1] smaller than [3, 3, 1, 1, 1, 1, 1, 1, 1, 1]
[3, 2, 2, 1, 1, 1, 1, 1, 1, 1] smaller than [3, 3, 2, 1, 1, 1, 1, 1, 1]
[3, 2, 2, 2, 1, 1, 1, 1, 1] smaller than [3, 3, 2, 2, 1, 1, 1, 1]
[3, 2, 2, 2, 2, 1, 1, 1] smaller than [3, 3, 2, 2, 2, 1, 1]
[3, 2, 2, 2, 2, 2, 1] smaller than [3, 3, 2, 2, 2, 2]
[3, 3, 1, 1, 1, 1, 1, 1, 1, 1] smaller than [3, 3, 2, 2, 2, 2]
[3, 3, 2, 1, 1, 1, 1, 1, 1] smaller than [3, 3, 3, 1, 1, 1, 1, 1]
[3, 3, 2, 2, 1, 1, 1, 1] smaller than [3, 3, 3, 2, 1, 1, 1]
[3, 3, 2, 2, 2, 1, 1] smaller than [3, 3, 3, 2, 2, 1]
[3, 3, 3, 1, 1, 1, 1, 1] smaller than [3, 3, 3, 2, 2, 1]
[3, 3, 3, 2, 1, 1, 1] smaller than [3, 3, 3, 3, 1, 1]
[3, 3, 3, 2, 2, 1] smaller than [3, 3, 3, 3, 2]
[3, 3, 3, 3, 1, 1] smaller than [3, 3, 3, 3, 2]
maximal elements are
[3, 3, 3, 3, 2]
[3, 3, 2, 2, 2, 2]
[2, 2, 2, 2, 2, 2, 2]

now we're ready to go

************************************************************
genus 9
semi-simple case

group Sp(6) :  dim = 21
representation \wedge^<3> C^6 :  dim = 14

****************************************
list of examined strata

eigenspace decomposition [3, 3, 3, 3, 2]
appears in case regular
dim(stratum)= 18

eigenspace decomposition [3, 3, 2, 2, 2, 2]
appears in case regular
dim(stratum)= 18

eigenspace decomposition [2, 2, 2, 2, 2, 2, 2]
appears in case regular
dim(stratum)= 18

eigenspace decomposition [4, 4, 3, 3]
appears in case t2=t3
dim(stratum)= 16

eigenspace decomposition [4, 4, 2, 2, 2]
appears in case t2=t3
dim(stratum)= 16

eigenspace decomposition [4, 3, 3, 2, 1, 1]
appears in case t3^2=1
dim(stratum)= 16

eigenspace decomposition [7, 7]
appears in case t1=t2=t3
dim(stratum)= 12

eigenspace decomposition [6, 6, 2]
appears in case t1=t2=t3
dim(stratum)= 12

eigenspace decomposition [6, 4, 4]
appears in case t2=t3 and t1^2=1
dim(stratum)= 14

eigenspace decomposition [5, 5, 4]
appears in case t2=t3 and t3^2=1
dim(stratum)= 12

eigenspace decomposition [5, 5, 2, 2]
appears in case t2^2=t3^2=1
dim(stratum)= 14

eigenspace decomposition [10, 4]
appears in case t1=t2 and t1^2=t3^2=1
dim(stratum)= 8

****************************************
dimensions for which it is plausible that the general F has trivial stabilizer

dim(F) = 2 , corresp. Grass. has dim = 24
dim(F) = 3 , corresp. Grass. has dim = 33
dim(F) = 4 , corresp. Grass. has dim = 40
dim(F) = 5 , corresp. Grass. has dim = 45
dim(F) = 6 , corresp. Grass. has dim = 48
dim(F) = 7 , corresp. Grass. has dim = 49
dim(F) = 8 , corresp. Grass. has dim = 48
dim(F) = 9 , corresp. Grass. has dim = 45
dim(F) = 10 , corresp. Grass. has dim = 40
dim(F) = 11 , corresp. Grass. has dim = 33
dim(F) = 12 , corresp. Grass. has dim = 24

****************************************
now let's examine all strata listed above

*************** 
stable subspaces of dimension k =  2
Grassmannian has dimension 24

examining stratum [18, [3, 3, 3, 3, 2], 'regular']
largest families of stable subspaces have dimension 4
corresponding stable subspaces decompose as follows:
[0, 0, 1, 1, 0]
[0, 1, 0, 1, 0]
[0, 1, 1, 0, 0]
[1, 0, 0, 1, 0]
[1, 0, 1, 0, 0]
[1, 1, 0, 0, 0]
thumbsup holds for this stratum

examining stratum [18, [3, 3, 2, 2, 2, 2], 'regular']
largest families of stable subspaces have dimension 4
corresponding stable subspaces decompose as follows:
[1, 1, 0, 0, 0, 0]
thumbsup holds for this stratum

examining stratum [18, [2, 2, 2, 2, 2, 2, 2], 'regular']
largest families of stable subspaces have dimension 2
corresponding stable subspaces decompose as follows:
[0, 0, 0, 0, 0, 1, 1]
[0, 0, 0, 0, 1, 0, 1]
[0, 0, 0, 0, 1, 1, 0]
[0, 0, 0, 1, 0, 0, 1]
[0, 0, 0, 1, 0, 1, 0]
[0, 0, 0, 1, 1, 0, 0]
[0, 0, 1, 0, 0, 0, 1]
[0, 0, 1, 0, 0, 1, 0]
[0, 0, 1, 0, 1, 0, 0]
[0, 0, 1, 1, 0, 0, 0]
[0, 1, 0, 0, 0, 0, 1]
[0, 1, 0, 0, 0, 1, 0]
[0, 1, 0, 0, 1, 0, 0]
[0, 1, 0, 1, 0, 0, 0]
[0, 1, 1, 0, 0, 0, 0]
[1, 0, 0, 0, 0, 0, 1]
[1, 0, 0, 0, 0, 1, 0]
[1, 0, 0, 0, 1, 0, 0]
[1, 0, 0, 1, 0, 0, 0]
[1, 0, 1, 0, 0, 0, 0]
[1, 1, 0, 0, 0, 0, 0]
thumbsup holds for this stratum

examining stratum [16, [4, 4, 3, 3], 't2=t3']
largest families of stable subspaces have dimension 6
corresponding stable subspaces decompose as follows:
[1, 1, 0, 0]
thumbsup holds for this stratum

examining stratum [16, [4, 4, 2, 2, 2], 't2=t3']
largest families of stable subspaces have dimension 6
corresponding stable subspaces decompose as follows:
[1, 1, 0, 0, 0]
thumbsup holds for this stratum

examining stratum [16, [4, 3, 3, 2, 1, 1], 't3^2=1']
largest families of stable subspaces have dimension 5
corresponding stable subspaces decompose as follows:
[1, 0, 1, 0, 0, 0]
[1, 1, 0, 0, 0, 0]
thumbsup holds for this stratum

examining stratum [12, [7, 7], 't1=t2=t3']
largest families of stable subspaces have dimension 12
corresponding stable subspaces decompose as follows:
[1, 1]
thumbsup DOES NOT hold for this stratum

examining stratum [12, [6, 6, 2], 't1=t2=t3']
largest families of stable subspaces have dimension 10
corresponding stable subspaces decompose as follows:
[1, 1, 0]
thumbsup holds for this stratum

examining stratum [14, [6, 4, 4], 't2=t3 and t1^2=1']
largest families of stable subspaces have dimension 8
corresponding stable subspaces decompose as follows:
[1, 0, 1]
[1, 1, 0]
[2, 0, 0]
thumbsup holds for this stratum

examining stratum [12, [5, 5, 4], 't2=t3 and t3^2=1']
largest families of stable subspaces have dimension 8
corresponding stable subspaces decompose as follows:
[1, 1, 0]
thumbsup holds for this stratum

examining stratum [14, [5, 5, 2, 2], 't2^2=t3^2=1']
largest families of stable subspaces have dimension 8
corresponding stable subspaces decompose as follows:
[1, 1, 0, 0]
thumbsup holds for this stratum

examining stratum [8, [10, 4], 't1=t2 and t1^2=t3^2=1']
largest families of stable subspaces have dimension 16
corresponding stable subspaces decompose as follows:
[2, 0]
thumbsup DOES NOT hold for this stratum

*************** 
stable subspaces of dimension k =  3
Grassmannian has dimension 33

examining stratum [18, [3, 3, 3, 3, 2], 'regular']
largest families of stable subspaces have dimension 6
corresponding stable subspaces decompose as follows:
[0, 1, 1, 1, 0]
[1, 0, 1, 1, 0]
[1, 1, 0, 1, 0]
[1, 1, 1, 0, 0]
thumbsup holds for this stratum

examining stratum [18, [3, 3, 2, 2, 2, 2], 'regular']
largest families of stable subspaces have dimension 5
corresponding stable subspaces decompose as follows:
[1, 1, 0, 0, 0, 1]
[1, 1, 0, 0, 1, 0]
[1, 1, 0, 1, 0, 0]
[1, 1, 1, 0, 0, 0]
thumbsup holds for this stratum

examining stratum [18, [2, 2, 2, 2, 2, 2, 2], 'regular']
largest families of stable subspaces have dimension 3
corresponding stable subspaces decompose as follows:
[0, 0, 0, 0, 1, 1, 1]
[0, 0, 0, 1, 0, 1, 1]
[0, 0, 0, 1, 1, 0, 1]
[0, 0, 0, 1, 1, 1, 0]
[0, 0, 1, 0, 0, 1, 1]
[0, 0, 1, 0, 1, 0, 1]
[0, 0, 1, 0, 1, 1, 0]
[0, 0, 1, 1, 0, 0, 1]
[0, 0, 1, 1, 0, 1, 0]
[0, 0, 1, 1, 1, 0, 0]
[0, 1, 0, 0, 0, 1, 1]
[0, 1, 0, 0, 1, 0, 1]
[0, 1, 0, 0, 1, 1, 0]
[0, 1, 0, 1, 0, 0, 1]
[0, 1, 0, 1, 0, 1, 0]
[0, 1, 0, 1, 1, 0, 0]
[0, 1, 1, 0, 0, 0, 1]
[0, 1, 1, 0, 0, 1, 0]
[0, 1, 1, 0, 1, 0, 0]
[0, 1, 1, 1, 0, 0, 0]
[1, 0, 0, 0, 0, 1, 1]
[1, 0, 0, 0, 1, 0, 1]
[1, 0, 0, 0, 1, 1, 0]
[1, 0, 0, 1, 0, 0, 1]
[1, 0, 0, 1, 0, 1, 0]
[1, 0, 0, 1, 1, 0, 0]
[1, 0, 1, 0, 0, 0, 1]
[1, 0, 1, 0, 0, 1, 0]
[1, 0, 1, 0, 1, 0, 0]
[1, 0, 1, 1, 0, 0, 0]
[1, 1, 0, 0, 0, 0, 1]
[1, 1, 0, 0, 0, 1, 0]
[1, 1, 0, 0, 1, 0, 0]
[1, 1, 0, 1, 0, 0, 0]
[1, 1, 1, 0, 0, 0, 0]
thumbsup holds for this stratum

examining stratum [16, [4, 4, 3, 3], 't2=t3']
largest families of stable subspaces have dimension 8
corresponding stable subspaces decompose as follows:
[1, 1, 0, 1]
[1, 1, 1, 0]
thumbsup holds for this stratum

examining stratum [16, [4, 4, 2, 2, 2], 't2=t3']
largest families of stable subspaces have dimension 7
corresponding stable subspaces decompose as follows:
[1, 1, 0, 0, 1]
[1, 1, 0, 1, 0]
[1, 1, 1, 0, 0]
[1, 2, 0, 0, 0]
[2, 1, 0, 0, 0]
thumbsup holds for this stratum

examining stratum [16, [4, 3, 3, 2, 1, 1], 't3^2=1']
largest families of stable subspaces have dimension 7
corresponding stable subspaces decompose as follows:
[1, 1, 1, 0, 0, 0]
thumbsup holds for this stratum

examining stratum [12, [7, 7], 't1=t2=t3']
largest families of stable subspaces have dimension 16
corresponding stable subspaces decompose as follows:
[1, 2]
[2, 1]
thumbsup holds for this stratum

examining stratum [12, [6, 6, 2], 't1=t2=t3']
largest families of stable subspaces have dimension 13
corresponding stable subspaces decompose as follows:
[1, 2, 0]
[2, 1, 0]
thumbsup holds for this stratum

examining stratum [14, [6, 4, 4], 't2=t3 and t1^2=1']
largest families of stable subspaces have dimension 11
corresponding stable subspaces decompose as follows:
[1, 1, 1]
[2, 0, 1]
[2, 1, 0]
thumbsup holds for this stratum

examining stratum [12, [5, 5, 4], 't2=t3 and t3^2=1']
largest families of stable subspaces have dimension 11
corresponding stable subspaces decompose as follows:
[1, 1, 1]
thumbsup holds for this stratum

examining stratum [14, [5, 5, 2, 2], 't2^2=t3^2=1']
largest families of stable subspaces have dimension 10
corresponding stable subspaces decompose as follows:
[1, 2, 0, 0]
[2, 1, 0, 0]
thumbsup holds for this stratum

examining stratum [8, [10, 4], 't1=t2 and t1^2=t3^2=1']
largest families of stable subspaces have dimension 21
corresponding stable subspaces decompose as follows:
[3, 0]
thumbsup holds for this stratum

*************** 
stable subspaces of dimension k =  4
Grassmannian has dimension 40

examining stratum [18, [3, 3, 3, 3, 2], 'regular']
largest families of stable subspaces have dimension 8
corresponding stable subspaces decompose as follows:
[1, 1, 1, 1, 0]
thumbsup holds for this stratum

examining stratum [18, [3, 3, 2, 2, 2, 2], 'regular']
largest families of stable subspaces have dimension 6
corresponding stable subspaces decompose as follows:
[1, 1, 0, 0, 1, 1]
[1, 1, 0, 1, 0, 1]
[1, 1, 0, 1, 1, 0]
[1, 1, 1, 0, 0, 1]
[1, 1, 1, 0, 1, 0]
[1, 1, 1, 1, 0, 0]
thumbsup holds for this stratum

examining stratum [18, [2, 2, 2, 2, 2, 2, 2], 'regular']
largest families of stable subspaces have dimension 4
corresponding stable subspaces decompose as follows:
[0, 0, 0, 1, 1, 1, 1]
[0, 0, 1, 0, 1, 1, 1]
[0, 0, 1, 1, 0, 1, 1]
[0, 0, 1, 1, 1, 0, 1]
[0, 0, 1, 1, 1, 1, 0]
[0, 1, 0, 0, 1, 1, 1]
[0, 1, 0, 1, 0, 1, 1]
[0, 1, 0, 1, 1, 0, 1]
[0, 1, 0, 1, 1, 1, 0]
[0, 1, 1, 0, 0, 1, 1]
[0, 1, 1, 0, 1, 0, 1]
[0, 1, 1, 0, 1, 1, 0]
[0, 1, 1, 1, 0, 0, 1]
[0, 1, 1, 1, 0, 1, 0]
[0, 1, 1, 1, 1, 0, 0]
[1, 0, 0, 0, 1, 1, 1]
[1, 0, 0, 1, 0, 1, 1]
[1, 0, 0, 1, 1, 0, 1]
[1, 0, 0, 1, 1, 1, 0]
[1, 0, 1, 0, 0, 1, 1]
[1, 0, 1, 0, 1, 0, 1]
[1, 0, 1, 0, 1, 1, 0]
[1, 0, 1, 1, 0, 0, 1]
[1, 0, 1, 1, 0, 1, 0]
[1, 0, 1, 1, 1, 0, 0]
[1, 1, 0, 0, 0, 1, 1]
[1, 1, 0, 0, 1, 0, 1]
[1, 1, 0, 0, 1, 1, 0]
[1, 1, 0, 1, 0, 0, 1]
[1, 1, 0, 1, 0, 1, 0]
[1, 1, 0, 1, 1, 0, 0]
[1, 1, 1, 0, 0, 0, 1]
[1, 1, 1, 0, 0, 1, 0]
[1, 1, 1, 0, 1, 0, 0]
[1, 1, 1, 1, 0, 0, 0]
thumbsup holds for this stratum

examining stratum [16, [4, 4, 3, 3], 't2=t3']
largest families of stable subspaces have dimension 10
corresponding stable subspaces decompose as follows:
[1, 1, 1, 1]
thumbsup holds for this stratum

examining stratum [16, [4, 4, 2, 2, 2], 't2=t3']
largest families of stable subspaces have dimension 8
corresponding stable subspaces decompose as follows:
[1, 1, 0, 1, 1]
[1, 1, 1, 0, 1]
[1, 1, 1, 1, 0]
[1, 2, 0, 0, 1]
[1, 2, 0, 1, 0]
[1, 2, 1, 0, 0]
[2, 1, 0, 0, 1]
[2, 1, 0, 1, 0]
[2, 1, 1, 0, 0]
[2, 2, 0, 0, 0]
thumbsup holds for this stratum

examining stratum [16, [4, 3, 3, 2, 1, 1], 't3^2=1']
largest families of stable subspaces have dimension 8
corresponding stable subspaces decompose as follows:
[1, 1, 1, 1, 0, 0]
[2, 1, 1, 0, 0, 0]
thumbsup holds for this stratum

examining stratum [12, [7, 7], 't1=t2=t3']
largest families of stable subspaces have dimension 20
corresponding stable subspaces decompose as follows:
[2, 2]
thumbsup holds for this stratum

examining stratum [12, [6, 6, 2], 't1=t2=t3']
largest families of stable subspaces have dimension 16
corresponding stable subspaces decompose as follows:
[2, 2, 0]
thumbsup holds for this stratum

examining stratum [14, [6, 4, 4], 't2=t3 and t1^2=1']
largest families of stable subspaces have dimension 14
corresponding stable subspaces decompose as follows:
[2, 1, 1]
thumbsup holds for this stratum

examining stratum [12, [5, 5, 4], 't2=t3 and t3^2=1']
largest families of stable subspaces have dimension 13
corresponding stable subspaces decompose as follows:
[1, 2, 1]
[2, 1, 1]
thumbsup holds for this stratum

examining stratum [14, [5, 5, 2, 2], 't2^2=t3^2=1']
largest families of stable subspaces have dimension 12
corresponding stable subspaces decompose as follows:
[2, 2, 0, 0]
thumbsup holds for this stratum

examining stratum [8, [10, 4], 't1=t2 and t1^2=t3^2=1']
largest families of stable subspaces have dimension 24
corresponding stable subspaces decompose as follows:
[3, 1]
[4, 0]
thumbsup holds for this stratum

*************** 
stable subspaces of dimension k =  5
Grassmannian has dimension 45

examining stratum [18, [3, 3, 3, 3, 2], 'regular']
largest families of stable subspaces have dimension 9
corresponding stable subspaces decompose as follows:
[1, 1, 1, 1, 1]
thumbsup holds for this stratum

examining stratum [18, [3, 3, 2, 2, 2, 2], 'regular']
largest families of stable subspaces have dimension 7
corresponding stable subspaces decompose as follows:
[1, 1, 0, 1, 1, 1]
[1, 1, 1, 0, 1, 1]
[1, 1, 1, 1, 0, 1]
[1, 1, 1, 1, 1, 0]
thumbsup holds for this stratum

examining stratum [18, [2, 2, 2, 2, 2, 2, 2], 'regular']
largest families of stable subspaces have dimension 5
corresponding stable subspaces decompose as follows:
[0, 0, 1, 1, 1, 1, 1]
[0, 1, 0, 1, 1, 1, 1]
[0, 1, 1, 0, 1, 1, 1]
[0, 1, 1, 1, 0, 1, 1]
[0, 1, 1, 1, 1, 0, 1]
[0, 1, 1, 1, 1, 1, 0]
[1, 0, 0, 1, 1, 1, 1]
[1, 0, 1, 0, 1, 1, 1]
[1, 0, 1, 1, 0, 1, 1]
[1, 0, 1, 1, 1, 0, 1]
[1, 0, 1, 1, 1, 1, 0]
[1, 1, 0, 0, 1, 1, 1]
[1, 1, 0, 1, 0, 1, 1]
[1, 1, 0, 1, 1, 0, 1]
[1, 1, 0, 1, 1, 1, 0]
[1, 1, 1, 0, 0, 1, 1]
[1, 1, 1, 0, 1, 0, 1]
[1, 1, 1, 0, 1, 1, 0]
[1, 1, 1, 1, 0, 0, 1]
[1, 1, 1, 1, 0, 1, 0]
[1, 1, 1, 1, 1, 0, 0]
thumbsup holds for this stratum

examining stratum [16, [4, 4, 3, 3], 't2=t3']
largest families of stable subspaces have dimension 11
corresponding stable subspaces decompose as follows:
[1, 2, 1, 1]
[2, 1, 1, 1]
thumbsup holds for this stratum

examining stratum [16, [4, 4, 2, 2, 2], 't2=t3']
largest families of stable subspaces have dimension 9
corresponding stable subspaces decompose as follows:
[1, 1, 1, 1, 1]
[1, 2, 0, 1, 1]
[1, 2, 1, 0, 1]
[1, 2, 1, 1, 0]
[2, 1, 0, 1, 1]
[2, 1, 1, 0, 1]
[2, 1, 1, 1, 0]
[2, 2, 0, 0, 1]
[2, 2, 0, 1, 0]
[2, 2, 1, 0, 0]
thumbsup holds for this stratum

examining stratum [16, [4, 3, 3, 2, 1, 1], 't3^2=1']
largest families of stable subspaces have dimension 9
corresponding stable subspaces decompose as follows:
[2, 1, 1, 1, 0, 0]
thumbsup holds for this stratum

examining stratum [12, [7, 7], 't1=t2=t3']
largest families of stable subspaces have dimension 22
corresponding stable subspaces decompose as follows:
[2, 3]
[3, 2]
thumbsup holds for this stratum

examining stratum [12, [6, 6, 2], 't1=t2=t3']
largest families of stable subspaces have dimension 17
corresponding stable subspaces decompose as follows:
[2, 2, 1]
[2, 3, 0]
[3, 2, 0]
thumbsup holds for this stratum

examining stratum [14, [6, 4, 4], 't2=t3 and t1^2=1']
largest families of stable subspaces have dimension 15
corresponding stable subspaces decompose as follows:
[2, 1, 2]
[2, 2, 1]
[3, 1, 1]
thumbsup holds for this stratum

examining stratum [12, [5, 5, 4], 't2=t3 and t3^2=1']
largest families of stable subspaces have dimension 15
corresponding stable subspaces decompose as follows:
[2, 2, 1]
thumbsup holds for this stratum

examining stratum [14, [5, 5, 2, 2], 't2^2=t3^2=1']
largest families of stable subspaces have dimension 13
corresponding stable subspaces decompose as follows:
[2, 2, 0, 1]
[2, 2, 1, 0]
thumbsup holds for this stratum

examining stratum [8, [10, 4], 't1=t2 and t1^2=t3^2=1']
largest families of stable subspaces have dimension 27
corresponding stable subspaces decompose as follows:
[4, 1]
thumbsup holds for this stratum

*************** 
stable subspaces of dimension k =  6
Grassmannian has dimension 48

examining stratum [18, [3, 3, 3, 3, 2], 'regular']
largest families of stable subspaces have dimension 9
corresponding stable subspaces decompose as follows:
[1, 1, 1, 2, 1]
[1, 1, 2, 1, 1]
[1, 2, 1, 1, 1]
[2, 1, 1, 1, 1]
thumbsup holds for this stratum

examining stratum [18, [3, 3, 2, 2, 2, 2], 'regular']
largest families of stable subspaces have dimension 8
corresponding stable subspaces decompose as follows:
[1, 1, 1, 1, 1, 1]
thumbsup holds for this stratum

examining stratum [18, [2, 2, 2, 2, 2, 2, 2], 'regular']
largest families of stable subspaces have dimension 6
corresponding stable subspaces decompose as follows:
[0, 1, 1, 1, 1, 1, 1]
[1, 0, 1, 1, 1, 1, 1]
[1, 1, 0, 1, 1, 1, 1]
[1, 1, 1, 0, 1, 1, 1]
[1, 1, 1, 1, 0, 1, 1]
[1, 1, 1, 1, 1, 0, 1]
[1, 1, 1, 1, 1, 1, 0]
thumbsup holds for this stratum

examining stratum [16, [4, 4, 3, 3], 't2=t3']
largest families of stable subspaces have dimension 12
corresponding stable subspaces decompose as follows:
[2, 2, 1, 1]
thumbsup holds for this stratum

examining stratum [16, [4, 4, 2, 2, 2], 't2=t3']
largest families of stable subspaces have dimension 10
corresponding stable subspaces decompose as follows:
[1, 2, 1, 1, 1]
[2, 1, 1, 1, 1]
[2, 2, 0, 1, 1]
[2, 2, 1, 0, 1]
[2, 2, 1, 1, 0]
thumbsup holds for this stratum

examining stratum [16, [4, 3, 3, 2, 1, 1], 't3^2=1']
largest families of stable subspaces have dimension 9
corresponding stable subspaces decompose as follows:
[2, 1, 1, 1, 0, 1]
[2, 1, 1, 1, 1, 0]
[2, 1, 2, 1, 0, 0]
[2, 2, 1, 1, 0, 0]
thumbsup holds for this stratum

examining stratum [12, [7, 7], 't1=t2=t3']
largest families of stable subspaces have dimension 24
corresponding stable subspaces decompose as follows:
[3, 3]
thumbsup holds for this stratum

examining stratum [12, [6, 6, 2], 't1=t2=t3']
largest families of stable subspaces have dimension 18
corresponding stable subspaces decompose as follows:
[2, 3, 1]
[3, 2, 1]
[3, 3, 0]
thumbsup holds for this stratum

examining stratum [14, [6, 4, 4], 't2=t3 and t1^2=1']
largest families of stable subspaces have dimension 16
corresponding stable subspaces decompose as follows:
[2, 2, 2]
[3, 1, 2]
[3, 2, 1]
thumbsup holds for this stratum

examining stratum [12, [5, 5, 4], 't2=t3 and t3^2=1']
largest families of stable subspaces have dimension 16
corresponding stable subspaces decompose as follows:
[2, 2, 2]
thumbsup holds for this stratum

examining stratum [14, [5, 5, 2, 2], 't2^2=t3^2=1']
largest families of stable subspaces have dimension 14
corresponding stable subspaces decompose as follows:
[2, 2, 1, 1]
thumbsup holds for this stratum

examining stratum [8, [10, 4], 't1=t2 and t1^2=t3^2=1']
largest families of stable subspaces have dimension 28
corresponding stable subspaces decompose as follows:
[4, 2]
[5, 1]
thumbsup holds for this stratum

*************** 
stable subspaces of dimension k =  7
Grassmannian has dimension 49

examining stratum [18, [3, 3, 3, 3, 2], 'regular']
largest families of stable subspaces have dimension 9
corresponding stable subspaces decompose as follows:
[1, 1, 2, 2, 1]
[1, 2, 1, 2, 1]
[1, 2, 2, 1, 1]
[2, 1, 1, 2, 1]
[2, 1, 2, 1, 1]
[2, 2, 1, 1, 1]
thumbsup holds for this stratum

examining stratum [18, [3, 3, 2, 2, 2, 2], 'regular']
largest families of stable subspaces have dimension 8
corresponding stable subspaces decompose as follows:
[1, 2, 1, 1, 1, 1]
[2, 1, 1, 1, 1, 1]
thumbsup holds for this stratum

examining stratum [18, [2, 2, 2, 2, 2, 2, 2], 'regular']
largest families of stable subspaces have dimension 7
corresponding stable subspaces decompose as follows:
[1, 1, 1, 1, 1, 1, 1]
thumbsup holds for this stratum

examining stratum [16, [4, 4, 3, 3], 't2=t3']
largest families of stable subspaces have dimension 12
corresponding stable subspaces decompose as follows:
[2, 2, 1, 2]
[2, 2, 2, 1]
thumbsup holds for this stratum

examining stratum [16, [4, 4, 2, 2, 2], 't2=t3']
largest families of stable subspaces have dimension 11
corresponding stable subspaces decompose as follows:
[2, 2, 1, 1, 1]
thumbsup holds for this stratum

examining stratum [16, [4, 3, 3, 2, 1, 1], 't3^2=1']
largest families of stable subspaces have dimension 9
corresponding stable subspaces decompose as follows:
[2, 1, 1, 1, 1, 1]
[2, 1, 2, 1, 0, 1]
[2, 1, 2, 1, 1, 0]
[2, 2, 1, 1, 0, 1]
[2, 2, 1, 1, 1, 0]
[2, 2, 2, 1, 0, 0]
thumbsup holds for this stratum

examining stratum [12, [7, 7], 't1=t2=t3']
largest families of stable subspaces have dimension 24
corresponding stable subspaces decompose as follows:
[3, 4]
[4, 3]
thumbsup holds for this stratum

examining stratum [12, [6, 6, 2], 't1=t2=t3']
largest families of stable subspaces have dimension 19
corresponding stable subspaces decompose as follows:
[3, 3, 1]
thumbsup holds for this stratum

examining stratum [14, [6, 4, 4], 't2=t3 and t1^2=1']
largest families of stable subspaces have dimension 17
corresponding stable subspaces decompose as follows:
[3, 2, 2]
thumbsup holds for this stratum

examining stratum [12, [5, 5, 4], 't2=t3 and t3^2=1']
largest families of stable subspaces have dimension 16
corresponding stable subspaces decompose as follows:
[2, 3, 2]
[3, 2, 2]
thumbsup holds for this stratum

examining stratum [14, [5, 5, 2, 2], 't2^2=t3^2=1']
largest families of stable subspaces have dimension 14
corresponding stable subspaces decompose as follows:
[2, 3, 1, 1]
[3, 2, 1, 1]
thumbsup holds for this stratum

examining stratum [8, [10, 4], 't1=t2 and t1^2=t3^2=1']
largest families of stable subspaces have dimension 29
corresponding stable subspaces decompose as follows:
[5, 2]
thumbsup holds for this stratum

*************** 
stable subspaces of dimension k =  8
Grassmannian has dimension 48

examining stratum [18, [3, 3, 3, 3, 2], 'regular']
largest families of stable subspaces have dimension 9
corresponding stable subspaces decompose as follows:
[1, 2, 2, 2, 1]
[2, 1, 2, 2, 1]
[2, 2, 1, 2, 1]
[2, 2, 2, 1, 1]
thumbsup holds for this stratum

examining stratum [18, [3, 3, 2, 2, 2, 2], 'regular']
largest families of stable subspaces have dimension 8
corresponding stable subspaces decompose as follows:
[2, 2, 1, 1, 1, 1]
thumbsup holds for this stratum

examining stratum [18, [2, 2, 2, 2, 2, 2, 2], 'regular']
largest families of stable subspaces have dimension 6
corresponding stable subspaces decompose as follows:
[1, 1, 1, 1, 1, 1, 2]
[1, 1, 1, 1, 1, 2, 1]
[1, 1, 1, 1, 2, 1, 1]
[1, 1, 1, 2, 1, 1, 1]
[1, 1, 2, 1, 1, 1, 1]
[1, 2, 1, 1, 1, 1, 1]
[2, 1, 1, 1, 1, 1, 1]
thumbsup holds for this stratum

examining stratum [16, [4, 4, 3, 3], 't2=t3']
largest families of stable subspaces have dimension 12
corresponding stable subspaces decompose as follows:
[2, 2, 2, 2]
thumbsup holds for this stratum

examining stratum [16, [4, 4, 2, 2, 2], 't2=t3']
largest families of stable subspaces have dimension 10
corresponding stable subspaces decompose as follows:
[2, 2, 1, 1, 2]
[2, 2, 1, 2, 1]
[2, 2, 2, 1, 1]
[2, 3, 1, 1, 1]
[3, 2, 1, 1, 1]
thumbsup holds for this stratum

examining stratum [16, [4, 3, 3, 2, 1, 1], 't3^2=1']
largest families of stable subspaces have dimension 9
corresponding stable subspaces decompose as follows:
[2, 1, 2, 1, 1, 1]
[2, 2, 1, 1, 1, 1]
[2, 2, 2, 1, 0, 1]
[2, 2, 2, 1, 1, 0]
thumbsup holds for this stratum

examining stratum [12, [7, 7], 't1=t2=t3']
largest families of stable subspaces have dimension 24
corresponding stable subspaces decompose as follows:
[4, 4]
thumbsup holds for this stratum

examining stratum [12, [6, 6, 2], 't1=t2=t3']
largest families of stable subspaces have dimension 18
corresponding stable subspaces decompose as follows:
[3, 3, 2]
[3, 4, 1]
[4, 3, 1]
thumbsup holds for this stratum

examining stratum [14, [6, 4, 4], 't2=t3 and t1^2=1']
largest families of stable subspaces have dimension 16
corresponding stable subspaces decompose as follows:
[3, 2, 3]
[3, 3, 2]
[4, 2, 2]
thumbsup holds for this stratum

examining stratum [12, [5, 5, 4], 't2=t3 and t3^2=1']
largest families of stable subspaces have dimension 16
corresponding stable subspaces decompose as follows:
[3, 3, 2]
thumbsup holds for this stratum

examining stratum [14, [5, 5, 2, 2], 't2^2=t3^2=1']
largest families of stable subspaces have dimension 14
corresponding stable subspaces decompose as follows:
[3, 3, 1, 1]
thumbsup holds for this stratum

examining stratum [8, [10, 4], 't1=t2 and t1^2=t3^2=1']
largest families of stable subspaces have dimension 28
corresponding stable subspaces decompose as follows:
[5, 3]
[6, 2]
thumbsup holds for this stratum

*************** 
stable subspaces of dimension k =  9
Grassmannian has dimension 45

examining stratum [18, [3, 3, 3, 3, 2], 'regular']
largest families of stable subspaces have dimension 9
corresponding stable subspaces decompose as follows:
[2, 2, 2, 2, 1]
thumbsup holds for this stratum

examining stratum [18, [3, 3, 2, 2, 2, 2], 'regular']
largest families of stable subspaces have dimension 7
corresponding stable subspaces decompose as follows:
[2, 2, 1, 1, 1, 2]
[2, 2, 1, 1, 2, 1]
[2, 2, 1, 2, 1, 1]
[2, 2, 2, 1, 1, 1]
thumbsup holds for this stratum

examining stratum [18, [2, 2, 2, 2, 2, 2, 2], 'regular']
largest families of stable subspaces have dimension 5
corresponding stable subspaces decompose as follows:
[1, 1, 1, 1, 1, 2, 2]
[1, 1, 1, 1, 2, 1, 2]
[1, 1, 1, 1, 2, 2, 1]
[1, 1, 1, 2, 1, 1, 2]
[1, 1, 1, 2, 1, 2, 1]
[1, 1, 1, 2, 2, 1, 1]
[1, 1, 2, 1, 1, 1, 2]
[1, 1, 2, 1, 1, 2, 1]
[1, 1, 2, 1, 2, 1, 1]
[1, 1, 2, 2, 1, 1, 1]
[1, 2, 1, 1, 1, 1, 2]
[1, 2, 1, 1, 1, 2, 1]
[1, 2, 1, 1, 2, 1, 1]
[1, 2, 1, 2, 1, 1, 1]
[1, 2, 2, 1, 1, 1, 1]
[2, 1, 1, 1, 1, 1, 2]
[2, 1, 1, 1, 1, 2, 1]
[2, 1, 1, 1, 2, 1, 1]
[2, 1, 1, 2, 1, 1, 1]
[2, 1, 2, 1, 1, 1, 1]
[2, 2, 1, 1, 1, 1, 1]
thumbsup holds for this stratum

examining stratum [16, [4, 4, 3, 3], 't2=t3']
largest families of stable subspaces have dimension 11
corresponding stable subspaces decompose as follows:
[2, 3, 2, 2]
[3, 2, 2, 2]
thumbsup holds for this stratum

examining stratum [16, [4, 4, 2, 2, 2], 't2=t3']
largest families of stable subspaces have dimension 9
corresponding stable subspaces decompose as follows:
[2, 2, 1, 2, 2]
[2, 2, 2, 1, 2]
[2, 2, 2, 2, 1]
[2, 3, 1, 1, 2]
[2, 3, 1, 2, 1]
[2, 3, 2, 1, 1]
[3, 2, 1, 1, 2]
[3, 2, 1, 2, 1]
[3, 2, 2, 1, 1]
[3, 3, 1, 1, 1]
thumbsup holds for this stratum

examining stratum [16, [4, 3, 3, 2, 1, 1], 't3^2=1']
largest families of stable subspaces have dimension 9
corresponding stable subspaces decompose as follows:
[2, 2, 2, 1, 1, 1]
thumbsup holds for this stratum

examining stratum [12, [7, 7], 't1=t2=t3']
largest families of stable subspaces have dimension 22
corresponding stable subspaces decompose as follows:
[4, 5]
[5, 4]
thumbsup holds for this stratum

examining stratum [12, [6, 6, 2], 't1=t2=t3']
largest families of stable subspaces have dimension 17
corresponding stable subspaces decompose as follows:
[3, 4, 2]
[4, 3, 2]
[4, 4, 1]
thumbsup holds for this stratum

examining stratum [14, [6, 4, 4], 't2=t3 and t1^2=1']
largest families of stable subspaces have dimension 15
corresponding stable subspaces decompose as follows:
[3, 3, 3]
[4, 2, 3]
[4, 3, 2]
thumbsup holds for this stratum

examining stratum [12, [5, 5, 4], 't2=t3 and t3^2=1']
largest families of stable subspaces have dimension 15
corresponding stable subspaces decompose as follows:
[3, 3, 3]
thumbsup holds for this stratum

examining stratum [14, [5, 5, 2, 2], 't2^2=t3^2=1']
largest families of stable subspaces have dimension 13
corresponding stable subspaces decompose as follows:
[3, 3, 1, 2]
[3, 3, 2, 1]
thumbsup holds for this stratum

examining stratum [8, [10, 4], 't1=t2 and t1^2=t3^2=1']
largest families of stable subspaces have dimension 27
corresponding stable subspaces decompose as follows:
[6, 3]
thumbsup holds for this stratum

*************** 
stable subspaces of dimension k =  10
Grassmannian has dimension 40

examining stratum [18, [3, 3, 3, 3, 2], 'regular']
largest families of stable subspaces have dimension 8
corresponding stable subspaces decompose as follows:
[2, 2, 2, 2, 2]
thumbsup holds for this stratum

examining stratum [18, [3, 3, 2, 2, 2, 2], 'regular']
largest families of stable subspaces have dimension 6
corresponding stable subspaces decompose as follows:
[2, 2, 1, 1, 2, 2]
[2, 2, 1, 2, 1, 2]
[2, 2, 1, 2, 2, 1]
[2, 2, 2, 1, 1, 2]
[2, 2, 2, 1, 2, 1]
[2, 2, 2, 2, 1, 1]
thumbsup holds for this stratum

examining stratum [18, [2, 2, 2, 2, 2, 2, 2], 'regular']
largest families of stable subspaces have dimension 4
corresponding stable subspaces decompose as follows:
[1, 1, 1, 1, 2, 2, 2]
[1, 1, 1, 2, 1, 2, 2]
[1, 1, 1, 2, 2, 1, 2]
[1, 1, 1, 2, 2, 2, 1]
[1, 1, 2, 1, 1, 2, 2]
[1, 1, 2, 1, 2, 1, 2]
[1, 1, 2, 1, 2, 2, 1]
[1, 1, 2, 2, 1, 1, 2]
[1, 1, 2, 2, 1, 2, 1]
[1, 1, 2, 2, 2, 1, 1]
[1, 2, 1, 1, 1, 2, 2]
[1, 2, 1, 1, 2, 1, 2]
[1, 2, 1, 1, 2, 2, 1]
[1, 2, 1, 2, 1, 1, 2]
[1, 2, 1, 2, 1, 2, 1]
[1, 2, 1, 2, 2, 1, 1]
[1, 2, 2, 1, 1, 1, 2]
[1, 2, 2, 1, 1, 2, 1]
[1, 2, 2, 1, 2, 1, 1]
[1, 2, 2, 2, 1, 1, 1]
[2, 1, 1, 1, 1, 2, 2]
[2, 1, 1, 1, 2, 1, 2]
[2, 1, 1, 1, 2, 2, 1]
[2, 1, 1, 2, 1, 1, 2]
[2, 1, 1, 2, 1, 2, 1]
[2, 1, 1, 2, 2, 1, 1]
[2, 1, 2, 1, 1, 1, 2]
[2, 1, 2, 1, 1, 2, 1]
[2, 1, 2, 1, 2, 1, 1]
[2, 1, 2, 2, 1, 1, 1]
[2, 2, 1, 1, 1, 1, 2]
[2, 2, 1, 1, 1, 2, 1]
[2, 2, 1, 1, 2, 1, 1]
[2, 2, 1, 2, 1, 1, 1]
[2, 2, 2, 1, 1, 1, 1]
thumbsup holds for this stratum

examining stratum [16, [4, 4, 3, 3], 't2=t3']
largest families of stable subspaces have dimension 10
corresponding stable subspaces decompose as follows:
[3, 3, 2, 2]
thumbsup holds for this stratum

examining stratum [16, [4, 4, 2, 2, 2], 't2=t3']
largest families of stable subspaces have dimension 8
corresponding stable subspaces decompose as follows:
[2, 2, 2, 2, 2]
[2, 3, 1, 2, 2]
[2, 3, 2, 1, 2]
[2, 3, 2, 2, 1]
[3, 2, 1, 2, 2]
[3, 2, 2, 1, 2]
[3, 2, 2, 2, 1]
[3, 3, 1, 1, 2]
[3, 3, 1, 2, 1]
[3, 3, 2, 1, 1]
thumbsup holds for this stratum

examining stratum [16, [4, 3, 3, 2, 1, 1], 't3^2=1']
largest families of stable subspaces have dimension 8
corresponding stable subspaces decompose as follows:
[2, 2, 2, 2, 1, 1]
[3, 2, 2, 1, 1, 1]
thumbsup holds for this stratum

examining stratum [12, [7, 7], 't1=t2=t3']
largest families of stable subspaces have dimension 20
corresponding stable subspaces decompose as follows:
[5, 5]
thumbsup holds for this stratum

examining stratum [12, [6, 6, 2], 't1=t2=t3']
largest families of stable subspaces have dimension 16
corresponding stable subspaces decompose as follows:
[4, 4, 2]
thumbsup holds for this stratum

examining stratum [14, [6, 4, 4], 't2=t3 and t1^2=1']
largest families of stable subspaces have dimension 14
corresponding stable subspaces decompose as follows:
[4, 3, 3]
thumbsup holds for this stratum

examining stratum [12, [5, 5, 4], 't2=t3 and t3^2=1']
largest families of stable subspaces have dimension 13
corresponding stable subspaces decompose as follows:
[3, 4, 3]
[4, 3, 3]
thumbsup holds for this stratum

examining stratum [14, [5, 5, 2, 2], 't2^2=t3^2=1']
largest families of stable subspaces have dimension 12
corresponding stable subspaces decompose as follows:
[3, 3, 2, 2]
thumbsup holds for this stratum

examining stratum [8, [10, 4], 't1=t2 and t1^2=t3^2=1']
largest families of stable subspaces have dimension 24
corresponding stable subspaces decompose as follows:
[6, 4]
[7, 3]
thumbsup holds for this stratum

*************** 
stable subspaces of dimension k =  11
Grassmannian has dimension 33

examining stratum [18, [3, 3, 3, 3, 2], 'regular']
largest families of stable subspaces have dimension 6
corresponding stable subspaces decompose as follows:
[2, 2, 2, 3, 2]
[2, 2, 3, 2, 2]
[2, 3, 2, 2, 2]
[3, 2, 2, 2, 2]
thumbsup holds for this stratum

examining stratum [18, [3, 3, 2, 2, 2, 2], 'regular']
largest families of stable subspaces have dimension 5
corresponding stable subspaces decompose as follows:
[2, 2, 1, 2, 2, 2]
[2, 2, 2, 1, 2, 2]
[2, 2, 2, 2, 1, 2]
[2, 2, 2, 2, 2, 1]
thumbsup holds for this stratum

examining stratum [18, [2, 2, 2, 2, 2, 2, 2], 'regular']
largest families of stable subspaces have dimension 3
corresponding stable subspaces decompose as follows:
[1, 1, 1, 2, 2, 2, 2]
[1, 1, 2, 1, 2, 2, 2]
[1, 1, 2, 2, 1, 2, 2]
[1, 1, 2, 2, 2, 1, 2]
[1, 1, 2, 2, 2, 2, 1]
[1, 2, 1, 1, 2, 2, 2]
[1, 2, 1, 2, 1, 2, 2]
[1, 2, 1, 2, 2, 1, 2]
[1, 2, 1, 2, 2, 2, 1]
[1, 2, 2, 1, 1, 2, 2]
[1, 2, 2, 1, 2, 1, 2]
[1, 2, 2, 1, 2, 2, 1]
[1, 2, 2, 2, 1, 1, 2]
[1, 2, 2, 2, 1, 2, 1]
[1, 2, 2, 2, 2, 1, 1]
[2, 1, 1, 1, 2, 2, 2]
[2, 1, 1, 2, 1, 2, 2]
[2, 1, 1, 2, 2, 1, 2]
[2, 1, 1, 2, 2, 2, 1]
[2, 1, 2, 1, 1, 2, 2]
[2, 1, 2, 1, 2, 1, 2]
[2, 1, 2, 1, 2, 2, 1]
[2, 1, 2, 2, 1, 1, 2]
[2, 1, 2, 2, 1, 2, 1]
[2, 1, 2, 2, 2, 1, 1]
[2, 2, 1, 1, 1, 2, 2]
[2, 2, 1, 1, 2, 1, 2]
[2, 2, 1, 1, 2, 2, 1]
[2, 2, 1, 2, 1, 1, 2]
[2, 2, 1, 2, 1, 2, 1]
[2, 2, 1, 2, 2, 1, 1]
[2, 2, 2, 1, 1, 1, 2]
[2, 2, 2, 1, 1, 2, 1]
[2, 2, 2, 1, 2, 1, 1]
[2, 2, 2, 2, 1, 1, 1]
thumbsup holds for this stratum

examining stratum [16, [4, 4, 3, 3], 't2=t3']
largest families of stable subspaces have dimension 8
corresponding stable subspaces decompose as follows:
[3, 3, 2, 3]
[3, 3, 3, 2]
thumbsup holds for this stratum

examining stratum [16, [4, 4, 2, 2, 2], 't2=t3']
largest families of stable subspaces have dimension 7
corresponding stable subspaces decompose as follows:
[2, 3, 2, 2, 2]
[3, 2, 2, 2, 2]
[3, 3, 1, 2, 2]
[3, 3, 2, 1, 2]
[3, 3, 2, 2, 1]
thumbsup holds for this stratum

examining stratum [16, [4, 3, 3, 2, 1, 1], 't3^2=1']
largest families of stable subspaces have dimension 7
corresponding stable subspaces decompose as follows:
[3, 2, 2, 2, 1, 1]
thumbsup holds for this stratum

examining stratum [12, [7, 7], 't1=t2=t3']
largest families of stable subspaces have dimension 16
corresponding stable subspaces decompose as follows:
[5, 6]
[6, 5]
thumbsup holds for this stratum

examining stratum [12, [6, 6, 2], 't1=t2=t3']
largest families of stable subspaces have dimension 13
corresponding stable subspaces decompose as follows:
[4, 5, 2]
[5, 4, 2]
thumbsup holds for this stratum

examining stratum [14, [6, 4, 4], 't2=t3 and t1^2=1']
largest families of stable subspaces have dimension 11
corresponding stable subspaces decompose as follows:
[4, 3, 4]
[4, 4, 3]
[5, 3, 3]
thumbsup holds for this stratum

examining stratum [12, [5, 5, 4], 't2=t3 and t3^2=1']
largest families of stable subspaces have dimension 11
corresponding stable subspaces decompose as follows:
[4, 4, 3]
thumbsup holds for this stratum

examining stratum [14, [5, 5, 2, 2], 't2^2=t3^2=1']
largest families of stable subspaces have dimension 10
corresponding stable subspaces decompose as follows:
[3, 4, 2, 2]
[4, 3, 2, 2]
thumbsup holds for this stratum

examining stratum [8, [10, 4], 't1=t2 and t1^2=t3^2=1']
largest families of stable subspaces have dimension 21
corresponding stable subspaces decompose as follows:
[7, 4]
thumbsup holds for this stratum

*************** 
stable subspaces of dimension k =  12
Grassmannian has dimension 24

examining stratum [18, [3, 3, 3, 3, 2], 'regular']
largest families of stable subspaces have dimension 4
corresponding stable subspaces decompose as follows:
[2, 2, 3, 3, 2]
[2, 3, 2, 3, 2]
[2, 3, 3, 2, 2]
[3, 2, 2, 3, 2]
[3, 2, 3, 2, 2]
[3, 3, 2, 2, 2]
thumbsup holds for this stratum

examining stratum [18, [3, 3, 2, 2, 2, 2], 'regular']
largest families of stable subspaces have dimension 4
corresponding stable subspaces decompose as follows:
[2, 2, 2, 2, 2, 2]
thumbsup holds for this stratum

examining stratum [18, [2, 2, 2, 2, 2, 2, 2], 'regular']
largest families of stable subspaces have dimension 2
corresponding stable subspaces decompose as follows:
[1, 1, 2, 2, 2, 2, 2]
[1, 2, 1, 2, 2, 2, 2]
[1, 2, 2, 1, 2, 2, 2]
[1, 2, 2, 2, 1, 2, 2]
[1, 2, 2, 2, 2, 1, 2]
[1, 2, 2, 2, 2, 2, 1]
[2, 1, 1, 2, 2, 2, 2]
[2, 1, 2, 1, 2, 2, 2]
[2, 1, 2, 2, 1, 2, 2]
[2, 1, 2, 2, 2, 1, 2]
[2, 1, 2, 2, 2, 2, 1]
[2, 2, 1, 1, 2, 2, 2]
[2, 2, 1, 2, 1, 2, 2]
[2, 2, 1, 2, 2, 1, 2]
[2, 2, 1, 2, 2, 2, 1]
[2, 2, 2, 1, 1, 2, 2]
[2, 2, 2, 1, 2, 1, 2]
[2, 2, 2, 1, 2, 2, 1]
[2, 2, 2, 2, 1, 1, 2]
[2, 2, 2, 2, 1, 2, 1]
[2, 2, 2, 2, 2, 1, 1]
thumbsup holds for this stratum

examining stratum [16, [4, 4, 3, 3], 't2=t3']
largest families of stable subspaces have dimension 6
corresponding stable subspaces decompose as follows:
[3, 3, 3, 3]
thumbsup holds for this stratum

examining stratum [16, [4, 4, 2, 2, 2], 't2=t3']
largest families of stable subspaces have dimension 6
corresponding stable subspaces decompose as follows:
[3, 3, 2, 2, 2]
thumbsup holds for this stratum

examining stratum [16, [4, 3, 3, 2, 1, 1], 't3^2=1']
largest families of stable subspaces have dimension 5
corresponding stable subspaces decompose as follows:
[3, 2, 3, 2, 1, 1]
[3, 3, 2, 2, 1, 1]
thumbsup holds for this stratum

examining stratum [12, [7, 7], 't1=t2=t3']
largest families of stable subspaces have dimension 12
corresponding stable subspaces decompose as follows:
[6, 6]
thumbsup DOES NOT hold for this stratum

examining stratum [12, [6, 6, 2], 't1=t2=t3']
largest families of stable subspaces have dimension 10
corresponding stable subspaces decompose as follows:
[5, 5, 2]
thumbsup holds for this stratum

examining stratum [14, [6, 4, 4], 't2=t3 and t1^2=1']
largest families of stable subspaces have dimension 8
corresponding stable subspaces decompose as follows:
[4, 4, 4]
[5, 3, 4]
[5, 4, 3]
thumbsup holds for this stratum

examining stratum [12, [5, 5, 4], 't2=t3 and t3^2=1']
largest families of stable subspaces have dimension 8
corresponding stable subspaces decompose as follows:
[4, 4, 4]
thumbsup holds for this stratum

examining stratum [14, [5, 5, 2, 2], 't2^2=t3^2=1']
largest families of stable subspaces have dimension 8
corresponding stable subspaces decompose as follows:
[4, 4, 2, 2]
thumbsup holds for this stratum

examining stratum [8, [10, 4], 't1=t2 and t1^2=t3^2=1']
largest families of stable subspaces have dimension 16
corresponding stable subspaces decompose as follows:
[8, 4]
thumbsup DOES NOT hold for this stratum

************************************************************

